Value-Based Massive Access through Goal-Oriented Irregular Repetition Slotted ALOHA

The goal-oriented communication paradigm is poised to enable novel real-time applications by easing the burden on communication networks while still delivering task-relevant information. However, efforts so far have focused on the encoding problem, while the design of medium access schemes is still in the early stages of development, especially when connectivity is to be provided to a massive number of devices, e.g., for remote monitoring. In this respect, existing goal-oriented approaches are often centralized or based on simplified underlying mechanisms, requiring unrealistic assumptions. In this work, we present the Goal-oriented Irregular Repetition Slotted ALOHA (GO-IRSA) scheme, which combines modern random access techniques with belief-based policies. GO-IRSA does not impose significant computing loads on the sensors or require frequent feedback, and it can reduce the average and worst-case error of the estimate of a distributed Wiener process by over 30% with respect to the optimal centralized solution in a network with thousands of sensors, and is robust to imperfect interference cancellation and inaccurate process knowledge.

==> fig/belief_data.dat <==
x   phi_orig    phi_next    phi_succ_next    phi_trunc  phi_trunc_next
-4	9.39295358127033e-05	0.00533222681311607	3.47537260084508e-29	0	1.51733821966166e-06
-3.99	9.77579848673086e-05	0.00542774897756873	4.81542422145319e-29	0	1.65245654912978e-06
-3.98	0.000101732302923247	0.00552473678846521	6.66673522086053e-29	0	1.79893475442165e-06
-3.97	0.000105857609255280	0.00562320773729969	9.22225941939352e-29	0	1.95766593796263e-06
-3.96	0.000110139184781657	0.00572317942821474	1.27469691964965e-28	0	2.12960796837266e-06
-3.95	0.000114582476463890	0.00582466957685183	1.76044317817104e-28	0	2.31578772186322e-06
-3.94	0.000119193101800010	0.00592769600915629	2.42930789389669e-28	0	2.51730556535781e-06
-3.93	0.000123976853412357	0.00603227666013633	3.34956634851639e-28	0	2.73534009241189e-06
-3.92	0.000128939703730894	0.00613842957257569	4.61466396899824e-28	0	2.97115312332170e-06
-3.91	0.000134087809773033	0.00624617289569936	6.35238853392465e-28	0	3.22609498111952e-06
-3.90	0.000139427518020917	0.00635552488379188	8.73734527682783e-28	0	3.50161005545436e-06
-3.89	0.000144965369397070	0.00646650389476788	1.20079098058511e-27	0	3.79924266665050e-06
-3.88	0.000150708104339313	0.00657912838869432	1.64892464852736e-27	0	4.12064324252005e-06
-3.87	0.000156662667975776	0.00669341692626392	2.26245357691845e-27	0	4.46757482077790e-06
-3.86	0.000162836215400825	0.00680938816721956	3.10173019114990e-27	0	4.84191989016702e-06
-3.85	0.000169236117052675	0.00692706086872891	4.24887379974319e-27	0	5.24568758364675e-06
-3.84	0.000175869964193419	0.00704645388370914	5.81552758733467e-27	0	5.68102123722513e-06
-3.83	0.000182745574492139	0.00716758615910114	7.95334611461725e-27	0	6.15020632822556e-06
-3.82	0.000189870997711763	0.00729047673409287	1.08681623846777e-26	0	6.65567880696730e-06
-3.81	0.000197254521500232	0.00741514473829147	1.48391091323280e-26	0	7.20003383600656e-06
-3.80	0.000204904677286532	0.00754160938984380	2.02444048024457e-26	0	7.78603495122522e-06
-3.79	0.000212830246282054	0.00766988999350477	2.75960974969623e-26	0	8.41662365917051e-06
-3.78	0.000221040265587727	0.00780000593865346	3.75868388871839e-26	0	9.09492948513336e-06
-3.77	0.000229544034407280	0.00793197669725641	5.11527996405885e-26	0	9.82428048650715e-06
-3.76	0.000238351120366940	0.00806582182177777	6.95582244424879e-26	0	1.06082142459881e-05
-3.75	0.000247471365941814	0.00820156094303605	9.45089723836680e-26	0	1.14504893591617e-05
-3.74	0.000256914894989120	0.00833921376800718	1.28304848541461e-25	0	1.23550974309632e-05
-3.73	0.000266692119388376	0.00847880007757326	1.74043805060193e-25	0	1.33262755954019e-05
-3.72	0.000276813745788593	0.00862033972421715	2.35895439386778e-25	0	1.43685195727975e-05
-3.71	0.000287290782462401	0.00876385262966225	3.19466992788609e-25	0	1.54865972785870e-05
-3.70	0.000298134546267018	0.00890935878245731	4.32292714701116e-25	0	1.66855629975215e-05
-3.69	0.000309356669711847	0.00905687823550608	5.84487615316164e-25	0	1.79707721367817e-05
-3.68	0.000320969108132416	0.00920643110354141	7.89620080248734e-25	0	1.93478965711933e-05
-3.67	0.000332984146970291	0.00935803756054361	1.06587561996263e-24	0	2.08229405933224e-05
-3.66	0.000345414409158512	0.00951171783710292	1.43760755706434e-24	0	2.24022574807628e-05
-3.65	0.000358272862611979	0.00966749221772572	1.93740153466276e-24	0	2.40925666924040e-05
-3.64	0.000371572827822161	0.00982538103808438	2.60882174456882e-24	0	2.59009717048733e-05
-3.63	0.000385327985555367	0.00998540468221063	3.51006085319624e-24	0	2.78349784996859e-05
-3.62	0.000399552384653733	0.0101475835796321	4.71878684297439e-24	0	2.99025147109082e-05
-3.61	0.000414260449937977	0.0103119382024520	6.33857375006217e-24	0	3.21119494423301e-05
-3.60	0.000429466990210850	0.0104784890623716	8.50742657613804e-24	0	3.44721137622705e-05
-3.59	0.000445187206360127	0.0106472567076562	1.14090726414515e-23	0	3.69923218831804e-05
-3.58	0.000461436699559830	0.0108182617200428	1.52879042807715e-23	0	3.96823930321723e-05
-3.57	0.000478231479568303	0.0109915247115913	2.04687366483892e-23	0	4.25526740174950e-05
-3.56	0.000495587973121588	0.0111670663214776	2.73829097956066e-23	0	4.56140624947649e-05
-3.55	0.000513523032420485	0.0113449072127298	3.66027425382404e-23	0	4.88780309354938e-05
-3.54	0.000532053943709489	0.0115250680689068	4.88869713021067e-23	0	5.23566512990756e-05
-3.53	0.000551198435945728	0.0117075695907182	6.52406247581588e-23	0	5.60626204079474e-05
-3.52	0.000570974689555839	0.0118924324925885	8.69938525708679e-23	0	6.00092860240951e-05
-3.51	0.000591401345278633	0.0120796774991623	1.15905619109328e-22	0	6.42106736234459e-05
-3.50	0.000612497513091208	0.0122693253417524	1.54299987837113e-22	0	6.86815138629722e-05
-3.49	0.000634282781216084	0.0124613967547302	2.05245085277670e-22	0	7.34372707335294e-05
-3.48	0.000656777225206720	0.0126559124718596	2.72787907846292e-22	0	7.84941703895485e-05
-3.47	0.000680001417108716	0.0128528932225720	3.62262130904071e-22	0	8.38692306447358e-05
-3.46	0.000703976434693729	0.0130523597281854	4.80691268767179e-22	0	8.95802911208514e-05
-3.45	0.000728723870763113	0.0132543326980656	6.37316267392980e-22	0	9.56460440345044e-05
-3.44	0.000754265842518018	0.0134588328257308	8.44285339366159e-22	0	0.000102086065604646
-3.43	0.000780625000992601	0.0136658807848994	1.11755515451770e-21	0	0.000108920848061143
-3.42	0.000807824540546789	0.0138754972254807	1.47806712603149e-21	0	0.000116171832232420
-3.41	0.000835888208414913	0.0140877027695097	1.95328144094641e-21	0	0.000123861440687664
-3.40	0.000864840314306296	0.0143025180070255	2.57917590739991e-21	0	0.000132013111406581
-3.39	0.000894705740053798	0.0145199634918935	3.40284820847694e-21	0	0.000140651331947049
-3.38	0.000925509949306045	0.0147400597375726	4.48590078795886e-21	0	0.000149801674078349
-3.37	0.000957278997258978	0.0149628272128261	5.90883993708531e-21	0	0.000159490828844928
-3.36	0.000990039540422122	0.0151882863373781	7.77678801624063e-21	0	0.000169746642022842
-3.35	0.00102381884641481	0.0154164574775148	1.02268943633801e-20	0	0.000180598149928198
-3.34	0.00105864480378743	0.0156473609416319	1.34379417137824e-20	0	0.000192075615534033
-3.33	0.00109454593186254	0.0158810169757273	1.76427877715866e-20	0	0.000204210564849141
-3.32	0.00113155139059052	0.0161174457588406	2.31444647080624e-20	0	0.000217035823509424
-3.31	0.00116969099041428	0.0163566673984393	3.03369939839411e-20	0	0.000230585553529361
-3.30	0.00120899520213726	0.0165987019257521	3.97322742062148e-20	0	0.000244895290158210
-3.29	0.00124949516678888	0.0168435692910501	5.19947837765668e-20	0	0.000260001978782595
-3.28	0.00129122270548125	0.0170912893588761	6.79863307690371e-20	0	0.000275944011814091
-3.27	0.00133421032925091	0.0173418819032224	8.88237088256710e-20	0	0.000292761265497493
-3.26	0.00137849124887905	0.0175953666026584	1.15952916664519e-19	0	0.000310495136572522
-3.25	0.00142409938468356	0.0178517630354072	1.51244616607761e-19	0	0.000329188578718721
-3.24	0.00147106937627591	0.0181110906743736	1.97116803220513e-19	0	0.000348886138710543
-3.23	0.00151943659227582	0.0183733688821219	2.56692301056415e-19	0	0.000369633992206698
-3.22	0.00156923713997636	0.0186386169058065	3.34000804468044e-19	0	0.000391479979095156
-3.21	0.00162050787495197	0.0189068538720541	4.34237830762134e-19	0	0.000414473638312506
-3.20	0.00167328641060167	0.0191780987817989	5.64096329677174e-19	0	0.000438666242053746
-3.19	0.00172761112761946	0.0194523705050720	7.32190964750431e-19	0	0.000464110829286160
-3.18	0.00178352118338388	0.0197296877757445	9.49600491369669e-19	0	0.000490862238478528
-3.17	0.00184105652125823	0.0200100691862265	1.23056049826009e-18	0	0.000518977139454663
-3.16	0.00190025787979297	0.0202935331821213	1.59334742536972e-18	0	0.000548514064278205
-3.15	0.00196116680182148	0.0205800980568372	2.06140568732399e-18	0	0.000579533437073583
-3.14	0.00202382564344028	0.0208697819461565	2.66478350109864e-18	0	0.000612097602686344
-3.13	0.00208827758286439	0.0211626028227624	3.44196036908750e-18	0	0.000646270854084372
-3.12	0.00215456662914850	0.0214585784907266	4.44217101650381e-18	0	0.000682119458400107
-3.11	0.00222273763076439	0.0217577265799554	5.72835806415671e-18	0	0.000719711681512699
-3.10	0.00229283628402475	0.0220600645405990	7.38092025516452e-18	0	0.000759117811067954
-3.09	0.00236490914134331	0.0223656096374211	9.50246641825727e-18	0	0.000800410177833182
-3.08	0.00243900361932129	0.0226743789441327	1.22238397462984e-17	0	0.000843663175283589
-3.07	0.00251516800664946	0.0229863893376896	1.57117451397538e-17	0	0.000888953277316366
-3.06	0.00259345147181551	0.0233016574925555	2.01783977201354e-17	0	0.000936359053988838
-3.05	0.00267390407060569	0.0236201998749307	2.58937173902864e-17	0	0.000985961185177120
-3.04	0.00275657675338988	0.0239420327369489	3.32007277561444e-17	0	0.00103784247205227
-3.03	0.00284152137217885	0.0242671721108415	4.25349843327025e-17	0	0.00109208784627183
-3.02	0.00292879068744230	0.0245956338030724	5.44490647868128e-17	0	0.00114878437678563
-3.01	0.00301843837467622	0.0249274333884426	6.96434129783700e-17	0	0.00120802127415634
-3	0.00311051903070785	0.0252625862041677	8.90051510503534e-17	0	0.00126988989229670
-2.99	0.00320508817972619	0.0256011073439277	1.13656874970011e-16	0	0.00133448372752787
-2.98	0.00330220227902618	0.0259430116518916	1.45017947458042e-16	0	0.00140189841486522
-2.97	0.00340191872445424	0.0262883137167171	1.84881421219571e-16	0	0.00147223172144102
-2.96	0.00350429585554263	0.0266370278655280	2.35510493186111e-16	0	0.00154558353697643
-2.95	0.00360939296032042	0.0269891681578693	2.99759341975925e-16	0	0.00162205586121834
-2.94	0.00371727027978797	0.0273447483796416	3.81224378823927e-16	0	0.00170175278826092
-2.93	0.00382798901204243	0.0277037820370169	4.84433399385477e-16	0	0.00178478048767520
-2.92	0.00394161131604096	0.0280662823503363	6.15081924508305e-16	0	0.00187124718237488
-2.91	0.00405820031498883	0.0284322622479918	7.80328241181830e-16	0	0.00196126312315116
-2.90	0.00417782009933900	0.0288017343602928	9.89161396913090e-16	0	0.00205494055981444
-2.89	0.00430053572938987	0.0291747110133189	1.25285977966697e-15	0	0.00215239370888645
-2.88	0.00442641323746772	0.0295512042227619	1.58556207520363e-15	0	0.00225373871779160
-2.87	0.00455551962968029	0.0299312256877559	2.00497750971622e-15	0	0.00235909362550317
-2.86	0.00468792288722782	0.0303147867846992	2.53326857200933e-15	0	0.00246857831960554
-2.85	0.00482369196725784	0.0307018985610689	3.19814712639859e-15	0	0.00258231448974109
-2.84	0.00496289680324977	0.0310925717292294	4.03423429157502e-15	0	0.00270042557741685
-2.83	0.00510560830491565	0.0314868166602364	5.08474605632520e-15	0	0.00282303672215343
-2.82	0.00525189835760269	0.0318846433776388	6.40358079672482e-15	0	0.00295027470396649
-2.81	0.00540183982118410	0.0322860615512791	8.05790221668745e-15	0	0.00308226788217820
-2.80	0.00555550652842368	0.0326910804910949	1.01313324392753e-14	0	0.00321914613056494
-2.79	0.00571297328280049	0.0330997091409220	1.27278958582386e-14	0	0.00336104076885489
-2.78	0.00587431585577920	0.0335119560723024	1.59768859187585e-14	0	0.00350808449059805
-2.77	0.00603961098351223	0.0339278294782974	2.00388654415926e-14	0	0.00366041128743975
-2.76	0.00620893636295946	0.0343473371673077	2.51130578928463e-14	0	0.00381815636983717
-2.75	0.00638237064741146	0.0347704865569042	3.14464438877268e-14	0	0.00398145608426757
-2.74	0.00655999344140222	0.0351972846676680	3.93449463132758e-14	0	0.00415044782698554
-2.73	0.00674188529499724	0.0356277381170443	4.91871713016379e-14	0	0.00432526995439567
-2.72	0.00692812769744321	0.0360618531132106	6.14412739316032e-14	0	0.00450606169011664
-2.71	0.00711880307016509	0.0364996354489607	7.66856406404229e-14	0	0.00469296302882056
-2.70	0.00731399475909711	0.0369410904956081	9.56342292746778e-14	0	0.00488611463694213
-2.69	0.00751378702633357	0.0373862231969078	1.19167587746834e-13	0	0.00508565775035962
-2.68	0.00771826504108615	0.0378350380630020	1.48370789669800e-13	0	0.00529173406915980
-2.67	0.00792751486993395	0.0382875391643877	1.84579787613308e-13	0	0.00550448564960740
-2.66	0.00814162346635309	0.0387437301259118	2.29438000711048e-13	0	0.00572405479344790
-2.65	0.00836067865951235	0.0392036141207925	2.84965333912013e-13	0	0.00595058393468264
-2.64	0.00858476914232212	0.0396671938646708	3.53642283914703e-13	0	0.00618421552396144
-2.63	0.00881398445872340	0.0401344716096940	4.38512336855827e-13	0	0.00642509191074809
-2.62	0.00904841499020450	0.0406054491386318	5.43306523097555e-13	0	0.00667335522342082
-2.61	0.00928815194153254	0.0410801277590286	6.72594786275173e-13	0	0.00692914724747801
-2.60	0.00953328732568782	0.0415585082973930	8.31969772392835e-13	0	0.00719260930202668
-2.59	0.00978391394798879	0.0420405910934267	1.02826978010692e-12	0	0.00746388211473817
-2.58	0.0100401253893959	0.0425263759942950	1.26984897081098e-12	0	0.00774310569546216
-2.57	0.0103020159889828	0.0430158623489408	1.56690455856065e-12	0	0.00803041920869705
-2.56	0.0105696808255637	0.0435090490024438	1.93187263462925e-12	0	0.00832596084511826
-2.55	0.0108432156984660	0.0440059342904279	2.37990658778603e-12	0	0.00862986769237560
-2.54	0.0111227171074372	0.0445065160335175	2.92945482781517e-12	0	0.00894227560537094
-2.53	0.0114082822316764	0.0450107915318461	3.60295778702653e-12	0	0.00926331907623504
-2.52	0.0117000089079802	0.0455187575596179	4.42768805736081e-12	0	0.00959313110422506
-2.51	0.0119979956079931	0.0460304103597263	5.43676213047033e-12	0	0.00993184306576852
-2.50	0.0123023414145541	0.0465457456384286	6.67035767536093e-12	0	0.0102795845848799
-2.49	0.0126131459971296	0.0470647585600827	8.17717676566997e-12	0	0.0106364834041816
-2.48	0.0129305095863257	0.0475874437419439	1.00162031352422e-11	0	0.0110026652567596
-2.47	0.0132545329474703	0.0481137952490273	1.22588106053102e-11	0	0.0113782537390862
-2.46	0.0135853173532591	0.0486438065890353	1.49912905331752e-11	0	0.0117633701852438
-2.45	0.0139229645554579	0.0491774707073546	1.83178787651644e-11	0	0.0121581335426806
-2.44	0.0142675767556544	0.0497147799821222	2.23643774669066e-11	0	0.0125626602497299
-2.43	0.0146192565750543	0.0502557262193653	2.72824847367554e-11	0	0.0129770641151239
-2.42	0.0149781070233159	0.0508003006482145	3.32549655308843e-11	0	0.0134014561997279
-2.41	0.0153442314664180	0.0513484939161953	4.05018216603738e-11	0	0.0138359447007201
-2.40	0.0157177335935574	0.0519002960845962	4.92876470631744e-11	0	0.0142806348384375
-2.39	0.0160987173830722	0.0524556966239205	5.99303879037674e-11	0	0.0147356287461047
-2.38	0.0164872870673869	0.0530146844094180	7.28117661159037e-11	0	0.0152010253626567
-2.37	0.0168835470969786	0.0535772477167046	8.83896707091396e-11	0	0.0156769203288620
-2.36	0.0172876021033602	0.0541433742174672	1.07212874580545e-10	0	0.0161634058869446
-2.35	0.0176995568610809	0.0547130509752585	1.29938496944810e-10	0	0.0166605707839001
-2.34	0.0181195162487435	0.0552862644413831	1.57352704240633e-10	0	0.0171685001786879
-2.33	0.0185475852090375	0.0558630004508775	1.90395227122714e-10	0	0.0176872755534792
-2.32	0.0189838687077894	0.0564432442185838	2.30188369781760e-10	0	0.0182169746291290
-2.31	0.0194284716920328	0.0570269803353236	2.78071302499195e-10	0	0.0187576712850305
-2.30	0.0198814990470984	0.0576141927641689	3.35640561498867e-10	0	0.0193094354835018
-2.29	0.0203430555527288	0.0582048648368159	4.04797834618345e-10	0	0.0198723331988462
-2.28	0.0208132458382211	0.0587989792500625	4.87806290299142e-10	0	0.0204464263512119
-2.27	0.0212921743366020	0.0593965180623906	5.87356914551182e-10	0	0.0210317727453716
-2.26	0.0217799452378403	0.0599974626906567	7.06646560053603e-10	0	0.0216284260145254
-2.25	0.0222766624411038	0.0606017939068919	8.49469688155032e-10	0	0.0222364355692246
-2.24	0.0227824295060671	0.0612094918352133	1.02032610362084e-09	0	0.0228558465514947
-2.23	0.0232973496032779	0.0618205359488489	1.22454734965363e-09	0	0.0234866997942301
-2.22	0.0238215254635910	0.0624349050672786	1.46844485390975e-09	0	0.0241290317859157
-2.21	0.0243550593266784	0.0630525773534916	1.75948340277877e-09	0	0.0247828746407193
-2.20	0.0248980528886282	0.0636735303113639	2.10648407993140e-09	0	0.0254482560739861
-2.19	0.0254506072486402	0.0642977407831564	2.51986144604917e-09	0	0.0261251993831515
-2.18	0.0260128228548336	0.0649251849471367	3.01190047096709e-09	0	0.0268137234340749
-2.17	0.0265847994491777	0.0655558383153251	3.59707956982468e-09	0	0.0275138426527913
-2.16	0.0271666360115604	0.0661896757313678	4.29244705543074e-09	0	0.0282255670226463
-2.15	0.0277584307030093	0.0668266713685386	5.11805941581640e-09	0	0.0289489020867893
-2.14	0.0283602808080812	0.0674667987278706	6.09749107671212e-09	0	0.0296838489559694
-2.13	0.0289722826764365	0.0681100306364201	7.25842673335667e-09	0	0.0304304043215697
-2.12	0.0295945316636168	0.0687563392456650	8.63334895688751e-09	0	0.0311885604738096
-2.11	0.0302271220710431	0.0694056960300374	1.02603356223572e-08	0	0.0319583053250200
-2.10	0.0308701470852559	0.0700580717855946	1.21839837957701e-08	0	0.0327396224378956
-2.09	0.0315236987164162	0.0707134366288284	1.44564790870866e-08	0	0.0335324910586064
-2.08	0.0321878677360898	0.0713717599956152	1.71388321588980e-08	0	0.0343368861546455
-2.07	0.0328627436143372	0.0720330106403076	2.03023071140860e-08	0	0.0351527784572751
-2.06	0.0335484144561317	0.0726971566349704	2.40300699118595e-08	0	0.0359801345084248
-2.05	0.0342449669371322	0.0733641653687617	2.84190888260225e-08	0	0.0368189167118793
-2.04	0.0349524862388332	0.0740340035474602	3.35823233127764e-08	0	0.0376690833885923
-2.03	0.0356710559831212	0.0747066371931410	3.96512425533800e-08	0	0.0385305888359415
-2.02	0.0364007581662623	0.0753820316440018	4.67787204406582e-08	0	0.0394033833907464
-2.01	0.0371416730923516	0.0760601515543385	5.51423599544916e-08	0	0.0402874134958414
-2	0.0378938793062516	0.0767409608946750	6.49483067931524e-08	0.0378938793062516	0.0411826217700140
-1.99	0.0386574535260510	0.0774244229520456	7.64356198744226e-08	0.0386574535260510	0.0420889470810843
-1.98	0.0394324705750756	0.0781105003304333	8.98812749796591e-08	0.0394324705750756	0.0430063246219174
-1.97	0.0402190033134808	0.0787991549513635	1.05605887479719e-07	0.0402190033134808	0.0439346859891428
-1.96	0.0410171225694624	0.0794903480546566	1.23980250856231e-07	0.0410171225694624	0.0448739592643503
-1.95	0.0418268970701170	0.0801840401993380	1.45432799725660e-07	0.0418268970701170	0.0458240690975340
-1.94	0.0426483933719878	0.0808801912647094	1.70458119406474e-07	0.0426483933719878	0.0467849367925439
-1.93	0.0434816757913312	0.0815787604515800	1.99626638869940e-07	0.0434816757913312	0.0477564803943090
-1.92	0.0443268063341429	0.0822797062836606	2.33595660320713e-07	0.0443268063341429	0.0487386147775869
-1.91	0.0451838446259773	0.0829829866091206	2.73121896812263e-07	0.0451838446259773	0.0497312517370026
-1.90	0.0460528478416034	0.0836885586023094	3.19075709372296e-07	0.0460528478416034	0.0507343000781254
-1.89	0.0469338706345319	0.0843963787656422	3.72457257262648e-07	0.0469338706345319	0.0517476657093475
-1.88	0.0478269650664582	0.0851064029316529	4.34414799405576e-07	0.0478269650664582	0.0527712517343167
-1.87	0.0487321805366583	0.0858185862652132	5.06265411862425e-07	0.0487321805366583	0.0538049585446858
-1.86	0.0496495637113830	0.0865328832659198	5.89518415751342e-07	0.0496495637113830	0.0548486839129327
-1.85	0.0505791584532904	0.0872492477706489	6.85901842346947e-07	0.0505791584532904	0.0559023230850285
-1.84	0.0515210057509616	0.0879676329562821	7.97392297536643e-07	0.0515210057509616	0.0569657688727056
-1.83	0.0524751436485441	0.0886879913426004	9.26248626543778e-07	0.0524751436485441	0.0580389117451124
-1.82	0.0534416071755665	0.0894102747953489	1.07504982210522e-06	0.0534416071755665	0.0591216399196195
-1.81	0.0544204282769713	0.0901344345294734	1.24673766535497e-06	0.0544204282769713	0.0602138394515701
-1.80	0.0554116357434121	0.0908604211125281	1.44466463876875e-06	0.0554116357434121	0.0613153943227609
-1.79	0.0564152551418622	0.0915881844682555	1.67264770492380e-06	0.0564152551418622	0.0624261865284439
-1.78	0.0574313087465816	0.0923176738803387	1.93502860378610e-06	0.0574313087465816	0.0635460961626637
-1.77	0.0584598154704916	0.0930488379963270	2.23674138501514e-06	0.0584598154704916	0.0646750015017348
-1.76	0.0595007907970062	0.0937816248317345	2.58338796063962e-06	0.0595007907970062	0.0658127790856758
-1.75	0.0605542467123684	0.0945159817743121	2.98132253766294e-06	0.0605542467123684	0.0669593037974446
-1.74	0.0616201916385428	0.0952518555884940	3.43774586996175e-06	0.0616201916385428	0.0681144489397941
-1.73	0.0626986303667140	0.0959891924200173	3.96081035448762e-06	0.0626986303667140	0.0692780863096092
-1.72	0.0637895639914426	0.0967279378007160	4.55973708850146e-06	0.0637895639914426	0.0704500862695848
-1.71	0.0648929898455296	0.0974680366534896	5.24494610258074e-06	0.0648929898455296	0.0716303178171065
-1.70	0.0660089014356418	0.0982094332974452	6.02820108862633e-06	0.0660089014356418	0.0728186486502133
-1.69	0.0671372883787490	0.0989520714532143	6.92277005323099e-06	0.0671372883787490	0.0740149452305504
-1.68	0.0682781363394269	0.0996958942484432	7.94360344468087e-06	0.0682781363394269	0.0752190728431893
-1.67	0.0694314269680782	0.100440844223458	9.10753142663994e-06	0.0694314269680782	0.0764308956532453
-1.66	0.0705971378401240	0.101186863337101	1.04334821032580e-05	0.0705971378401240	0.0776502767592186
-1.65	0.0717752423962207	0.101933892972746	1.19427226390437e-05	0.0717752423962207	0.0788770782429833
-1.64	0.0729657098835530	0.102681873944479	1.36591253622742e-05	0.0729657098835530	0.0801111612163854
-1.63	0.0741685052982606	0.103430746503460	1.56094610928526e-05	0.0741685052982606	0.0813523858644040
-1.62	0.0753835893290479	0.104180450344447	1.78237220941250e-05	0.0753835893290479	0.0826006114848480
-1.61	0.0766109183020340	0.104930924612506	2.03354772129595e-05	0.0766109183020340	0.0838556965245722
-1.60	0.0778504441268944	0.105682107909877	2.31822619429370e-05	0.0778504441268944	0.0851174986122061
-1.59	0.0791021142443503	0.106433938303020	2.64060063213060e-05	0.0791021142443503	0.0863858745874090
-1.58	0.0803658715750568	0.107186353329830	3.00535037507806e-05	0.0803658715750568	0.0876606805266517
-1.57	0.0816416544699458	0.107939290007020	3.41769240215436e-05	0.0816416544699458	0.0889417717655762
-1.56	0.0829293966620747	0.108692684837672	3.88343739960557e-05	0.0829293966620747	0.0902290029179504
-1.55	0.0842290272200372	0.109446473818957	4.40905096084198e-05	0.0842290272200372	0.0915222278912749
-1.54	0.0855404705029854	0.110200592450022	5.00172030198561e-05	0.0855404705029854	0.0928212998991137
-1.53	0.0868636461173195	0.110954975740041	5.66942689609712e-05	0.0868636461173195	0.0941260714701957
-1.52	0.0881984688750938	0.111709558216433	6.42102544783121e-05	0.0881984688750938	0.0954363944543716
-1.51	0.0895448487541945	0.112464273933245	7.26632964854723e-05	0.0895448487541945	0.0967521200255374
-1.50	0.0909026908603379	0.113219056479692	8.21620516957243e-05	0.0909026908603379	0.0980730986815704
-1.49	0.0922718953909416	0.113973838988865	9.28267036816567e-05	0.0922718953909416	0.0993991802414398
-1.48	0.0936523576009180	0.114728554146598	0.000104790051965155	0.0936523576009180	0.100730213839553
-1.47	0.0950439677704409	0.115483134200490	0.000118198688185627	0.0950439677704409	0.102066047917490
-1.46	0.0964466111747346	0.116237510969087	0.000133214264522839	0.0964466111747346	0.103406530213233
-1.45	0.0978601680559318	0.116991615851225	0.000150014859659871	0.0978601680559318	0.104751507748029
-1.44	0.0992845135970518	0.117745379835520	0.000168796447658337	0.0992845135970518	0.106100826811024
-1.43	0.100719517898142	0.118498733510014	0.000189774475178407	0.100719517898142	0.107454332941805
-1.42	0.102165045954630	0.119251607071975	0.000213185552506663	0.102165045954630	0.108811870911003
-1.41	0.103620957637939	0.120003930337848	0.000239289263851247	0.103620957637939	0.110173284699108
-1.40	0.105087107678392	0.120755632753346	0.000268370102322011	0.105087107678392	0.111538417473635
-1.39	0.106563345650472	0.121506643403697	0.000300739534928897	0.106563345650472	0.112907111564838
-1.38	0.108049515960461	0.122256891024032	0.000336738202800051	0.108049515960461	0.114279208440065
-1.37	0.109545457836514	0.123006304009914	0.000376738261637258	0.109545457836514	0.115654548677005
-1.36	0.111051005321190	0.123754810428014	0.000421145867185478	0.111051005321190	0.117032971935900
-1.35	0.112565987266503	0.124502338026915	0.000470403810190313	0.112565987266503	0.118414316930951
-1.34	0.114090227331508	0.125248814248067	0.000524994304947286	0.114090227331508	0.119798421401059
-1.33	0.115623543982469	0.125994166236865	0.000585441935104378	0.115623543982469	0.121185122080056
-1.32	0.117165750495650	0.126738320853866	0.000652316759859753	0.117165750495650	0.122574254666619
-1.31	0.118716654962747	0.127481204686133	0.000726237583094401	0.118716654962747	0.123965653793989
-1.30	0.120276060299007	0.128222744058712	0.000807875387290146	0.120276060299007	0.125359152999708
-1.29	0.121843764254060	0.128962865046230	0.000897956933301774	0.121843764254060	0.126754584695483
-1.28	0.123419559425491	0.129701493484617	0.000997268526174129	0.123419559425491	0.128151780137374
-1.27	0.125003233275184	0.130438554982955	0.00110665994621602	0.125003233275184	0.129550569396425
-1.26	0.126594568148463	0.131173974935434	0.00122704854345957	0.126594568148463	0.130950781329939
-1.25	0.128193341296052	0.131907678533440	0.00135942349244213	0.128193341296052	0.132352243553480
-1.24	0.129799324898880	0.132639590777742	0.00150485020294619	0.129799324898880	0.133754782413809
-1.23	0.131412286095751	0.133369636490795	0.00166447488091820	0.131412286095751	0.135158222962853
-1.22	0.133031987013901	0.134097740329159	0.00183952923225822	0.133031987013901	0.136562388932847
-1.21	0.134658184802452	0.134823826796007	0.00203133530052945	0.134658184802452	0.137967102712814
-1.20	0.136290631668792	0.135547820253756	0.00224131042787878	0.136290631668792	0.139372185326450
-1.19	0.137929074917878	0.136269644936777	0.00247097232658943	0.137929074917878	0.140777456411596
-1.18	0.139573256994491	0.136989224964221	0.00272194424670570	0.139573256994491	0.142182734201360
-1.17	0.141222915528441	0.137706484352926	0.00299596022308344	0.141222915528441	0.143587835507029
-1.16	0.142877783382741	0.138421347030423	0.00329487038302979	0.142877783382741	0.144992575702869
-1.15	0.144537588704739	0.139133736848023	0.00362064629341339	0.144537588704739	0.146396768712899
-1.14	0.146202054980234	0.139843577593999	0.00397538632375386	0.146202054980234	0.147800226999743
-1.13	0.147870901090564	0.140550793006840	0.00436132099935192	0.147870901090564	0.149202761555635
-1.12	0.149543841372665	0.141255306788592	0.00478081831600475	0.149543841372665	0.150604181895659
-1.11	0.151220585682111	0.141957042618270	0.00523638898528288	0.151220585682111	0.152004296053296
-1.10	0.152900839459119	0.142655924165345	0.00573069157673539	0.152900839459119	0.153402910578348
-1.09	0.154584303797517	0.143351875103298	0.00626653752075882	0.154584303797517	0.154799830537295
-1.08	0.156270675516671	0.144044819123245	0.00684689593322682	0.156270675516671	0.156194859516110
-1.07	0.157959647236351	0.144734679947618	0.00747489822035579	0.157959647236351	0.157587799625647
-1.06	0.159650907454529	0.145421381343911	0.00815384241969375	0.159650907454529	0.158978451509564
-1.05	0.161344140628104	0.146104847138482	0.00888719723059385	0.161344140628104	0.160366614354859
-1.04	0.163039027256508	0.146785001230402	0.00967860568508787	0.163039027256508	0.161752085905043
-1.03	0.164735243968208	0.147461767605360	0.0105318884077448	0.164735243968208	0.163134662475952
-1.02	0.166432463610061	0.148135070349610	0.0114510464109035	0.166432463610061	0.164514138974229
-1.01	0.168130355339501	0.148804833663960	0.0124402633696440	0.168130355339501	0.165890308918481
-1	0.169828584719537	0.149470981877804	0.0135039073190319	0.169828584719537	0.167262964463115
-0.989999999999999	0.171526813816534	0.150133439463182	0.0146465317145754	0.171526813816534	0.168631896424829
-0.980	0.173224701300734	0.150792131048877	0.0158728757954963	0.173224701300734	0.169996894311811
-0.970	0.174921902549509	0.151446981434538	0.0171878641893805	0.174921902549509	0.171357746355523
-0.960	0.176618069753280	0.152097915604830	0.0185966056960584	0.176618069753280	0.172714239545194
-0.950	0.178312852024088	0.152744858743596	0.0201043911882195	0.178312852024088	0.174066159664858
-0.940	0.180005895506772	0.153387736248049	0.0217166905663121	0.180005895506772	0.175413291333005
-0.930	0.181696843492704	0.154026473742964	0.0234391487057513	0.181696843492704	0.176755418044776
-0.920	0.183385336536047	0.154660997094890	0.0252775803353969	0.183385336536047	0.178092322216644
-0.910	0.185071012572484	0.155291232426359	0.0272379637876794	0.185071012572484	0.179423785233597
-0.900	0.186753507040373	0.155917106130104	0.0293264335627025	0.186753507040373	0.180749587498697
-0.890	0.188432453004274	0.156538544883271	0.0315492716511305	0.188432453004274	0.182069508485045
-0.880	0.190107481280799	0.157155475661626	0.0339128975637315	0.190107481280799	0.183383326790050
-0.870	0.191778220566731	0.157767825753752	0.0364238570190854	0.191778220566731	0.184690820191941
-0.859999999999999	0.193444297569345	0.158375522775235	0.0390888092452264	0.193444297569345	0.185991765708500
-0.850	0.195105337138890	0.158978494682829	0.0419145128558606	0.195105337138890	0.187285939657915
-0.840	0.196760962403151	0.159576669788605	0.0449078102673070	0.196760962403151	0.188573117721707
-0.830	0.198410794904050	0.160169976774069	0.0480756106284522	0.198410794904050	0.189853075009657
-0.819999999999999	0.200054454736193	0.160758344704256	0.0514248712427884	0.200054454736193	0.191125586126662
-0.810	0.201691560687331	0.161341703041789	0.0549625774690131	0.201691560687331	0.192390425241443
-0.800	0.203321730380634	0.161919981660903	0.0586957210947064	0.203321730380634	0.193647366157046
-0.790	0.204944580418722	0.162493110861426	0.0626312771862219	0.204944580418722	0.194896182383030
-0.78	0.206559726529390	0.163061021382719	0.0667761794271559	0.206559726529390	0.196136647209302
-0.770	0.208166783712931	0.163623644417563	0.0711372939675093	0.208166783712931	0.197368533781475
-0.760	0.209765366390998	0.164180911626003	0.0757213918159511	0.209765366390998	0.198591615177718
-0.750	0.211355088556922	0.164732755149124	0.0805351198183183	0.211355088556922	0.199805664486978
-0.739999999999999	0.212935563927405	0.165279107622777	0.0855849702766750	0.212935563927405	0.201010454888492
-0.730	0.214506406095511	0.165819902191233	0.0908772492747718	0.214506406095511	0.202205759732550
-0.720	0.216067228684867	0.166355072520781	0.0964180437875861	0.216067228684867	0.203391352622352
-0.710	0.217617645505003	0.166884552813242	0.102213187664675	0.217617645505003	0.204567007496964
-0.700	0.219157270707723	0.167408277819416	0.108268226589290	0.219157270707723	0.205732498715207
-0.690	0.220685718944447	0.167926182852443	0.114588382127487	0.220685718944447	0.206887601140433
-0.680	0.222202605524415	0.168438203801093	0.121178514993711	0.222202605524415	0.208032090226138
-0.670	0.223707546573677	0.168944277142954	0.128043087671520	0.223707546573677	0.209165742102231
-0.660	0.225200159194773	0.169444339957542	0.135186126539989	0.225200159194773	0.210288333661994
-0.650	0.226680061627008	0.169938329939307	0.142611183668039	0.226680061627008	0.211399642649562
-0.640	0.228146873407244	0.170426185410551	0.150321298450052	0.228146873407244	0.212499447747880
-0.630	0.229600215531094	0.170907845334236	0.158318959266892	0.229600215531094	0.213587528667047
-0.620	0.231039710614446	0.171383249326689	0.166606065366409	0.231039710614446	0.214663666232976
-0.609999999999999	0.232464983055202	0.171852337670201	0.175183889166861	0.232464983055202	0.215727642476265
-0.600	0.233875659195156	0.172315051325505	0.184053039195048	0.233875659195156	0.216779240721234
-0.590	0.235271367481893	0.172771331944150	0.193213423878475	0.235271367481893	0.217818245675012
-0.580	0.236651738630628	0.173221121880741	0.202664216417174	0.236651738630628	0.218844443516654
-0.569999999999999	0.238016405785885	0.173664364205065	0.212403820966054	0.238016405785885	0.219857621986138
-0.560	0.239365004682908	0.174101002714089	0.222429840362556	0.239365004682908	0.220857570473240
-0.550	0.240697173808712	0.174530981943818	0.232739045636919	0.240697173808712	0.221844080106146
-0.540	0.242012554562684	0.174954247181033	0.243327347543454	0.242012554562684	0.222816943839821
-0.529999999999999	0.243310791416615	0.175370744474879	0.254189770350763	0.243310791416615	0.223775956543938
-0.520	0.244591532074078	0.175780420648318	0.265320428126752	0.244591532074078	0.224720915090424
-0.510	0.245854427629053	0.176183223309435	0.276712503750591	0.245854427629053	0.225651618440487
-0.500	0.247099132723687	0.176579100862596	0.288358230878257	0.247099132723687	0.226567867731056
-0.489999999999999	0.248325305705107	0.176968002519460	0.300248879081120	0.248325305705107	0.227469466360587
-0.480	0.249532608781172	0.177349878309824	0.312374742368046	0.249532608781172	0.228356220074220
-0.470	0.250720708175069	0.177724679092325	0.324725131290681	0.250720708175069	0.229227937048091
-0.460	0.251889274278665	0.178092356564972	0.337288368819044	0.251889274278665	0.230084427972900
-0.450	0.253037981804495	0.178452863275512	0.350051790160215	0.253037981804495	0.230925506136548
-0.440	0.254166509936312	0.178806152631637	0.363001746676867	0.254166509936312	0.231750987505900
-0.430	0.255274542478085	0.179152178911014	0.376123614044628	0.255274542478085	0.232560690807469
-0.420	0.256361768001354	0.179490897271144	0.389401804767977	0.256361768001354	0.233354437607135
-0.410	0.257427879990845	0.179822263759041	0.402819785153432	0.257427879990845	0.234132052388755
-0.399999999999999	0.258472576988258	0.180146235320740	0.416360096816562	0.258472576988258	0.234893362631583
-0.390	0.259495562734116	0.180462769810615	0.430004382775710	0.259495562734116	0.235638198886527
-0.380	0.260496546307598	0.180771826000513	0.443733418160535	0.260496546307598	0.236366394851168
-0.370	0.261475242264261	0.181073363588704	0.457527145537635	0.261475242264261	0.237077787443465
-0.359999999999999	0.262431370771550	0.181367343208636	0.471364714828814	0.262431370771550	0.237772216874141
-0.350	0.263364657742016	0.181653726437503	0.485224527770107	0.263364657742016	0.238449526717689
-0.340	0.264274834964152	0.181932475804608	0.499084286831749	0.264274834964152	0.239109563981946
-0.330	0.265161640230756	0.182203554799536	0.512921048490924	0.265161640230756	0.239752179176226
-0.32	0.266024817464736	0.182466927880123	0.526711280720747	0.266024817464736	0.240377226377928
-0.310	0.266864116842274	0.182722560480222	0.540430924530506	0.266864116842274	0.240984563297626
-0.300	0.267679294913268	0.182970419017261	0.554055459364159	0.267679294913268	0.241574051342577
-0.290	0.268470114718967	0.183210470899597	0.567559972136418	0.268470114718967	0.242145555678614
-0.28	0.269236345906716	0.183442684533657	0.580919229658954	0.269236345906716	0.242698945290410
-0.270	0.269977764841746	0.183667029330868	0.594107754183246	0.269977764841746	0.243234093040043
-0.260	0.270694154715923	0.183883475714374	0.607099901761879	0.270694154715923	0.243750875723889
-0.250	0.271385305653376	0.184091995125531	0.619869943106600	0.271385305653376	0.244249174127735
-0.239999999999999	0.272051014812954	0.184292560030188	0.632392146599663	0.272051014812954	0.244728873080167
-0.230	0.272691086487416	0.184485143924746	0.644640863094861	0.272691086487416	0.245189861504125
-0.220	0.273305332199304	0.184669721341998	0.656590612126559	0.273305332199304	0.245632032466675
-0.210	0.273893570793427	0.184846267856737	0.668216169129018	0.273893570793427	0.246055283226930
-0.2	0.274455628525892	0.185014760091147	0.679492653254651	0.274455628525892	0.246459515282065
-0.190	0.274991339149622	0.185175175719957	0.690395615368580	0.274991339149622	0.246844634411493
-0.180	0.275500543996302	0.185327493475378	0.700901125788212	0.275500543996302	0.247210550719101
-0.170	0.275983092054697	0.185471693151798	0.710985861330535	0.275983092054697	0.247557178673537
-0.160	0.276438840045281	0.185607755610246	0.720627191226676	0.276438840045281	0.247884437146603
-0.15	0.276867652491145	0.185735662782634	0.729803261462837	0.276867652491145	0.248192249449596
-0.140	0.277269401785106	0.185855397675749	0.738493077109309	0.277269401785106	0.248480543367725
-0.130	0.277643968252994	0.185966944375018	0.746676582204666	0.277643968252994	0.248749251192484
-0.120	0.277991240213068	0.186070288048033	0.754334736770612	0.277991240213068	0.248998309752054
-0.11	0.278311114031506	0.186165414947839	0.761449590544221	0.278311114031506	0.249227660439592
-0.1	0.278603494173951	0.186252312415980	0.768004353028383	0.278603494173951	0.249437249239561
-0.09	0.278868293253064	0.186330968885308	0.773983459478165	0.278868293253064	0.249627026751941
-0.08	0.279105432072049	0.186401373882549	0.779372632460334	0.279105432072049	0.249796948214382
-0.07	0.279314839664134	0.186463518030626	0.784158938645404	0.279314839664134	0.249946973522307
-0.06	0.279496453327962	0.186517393050741	0.788330840516107	0.279496453327962	0.250077067246871
-0.05	0.279650218658883	0.186562991764213	0.791878242702987	0.279650218658883	0.250187198650885
-0.0400	0.279776089576112	0.186600308094075	0.794792532686697	0.279776089576112	0.250277341702582
-0.03	0.279874028345748	0.186629337066418	0.797066615637308	0.279874028345748	0.250347475087292
-0.02	0.279944005599627	0.186650074811501	0.798694943193408	0.279944005599627	0.250397582217042
-0.01	0.279986000349994	0.186662518564609	0.799673536017590	0.279986000349994	0.250427651237931
0	0.280	0.186666666666667	0.800	0.280	0.250437675035509
0.01	0.279986000349994	0.186662518564609	0.799673536017590	0.279986000349994	0.250427651237931
0.02	0.279944005599627	0.186650074811501	0.798694943193408	0.279944005599627	0.250397582217041
0.03	0.279874028345748	0.186629337066418	0.797066615637308	0.279874028345748	0.250347475087292
0.0400	0.279776089576112	0.186600308094075	0.794792532686697	0.279776089576112	0.250277341702582
0.05	0.279650218658883	0.186562991764213	0.791878242702987	0.279650218658883	0.250187198650886
0.06	0.279496453327962	0.186517393050741	0.788330840516107	0.279496453327962	0.250077067246870
0.07	0.279314839664134	0.186463518030626	0.784158938645404	0.279314839664134	0.249946973522308
0.08	0.279105432072049	0.186401373882549	0.779372632460334	0.279105432072049	0.249796948214383
0.09	0.278868293253064	0.186330968885308	0.773983459478165	0.278868293253064	0.249627026751940
0.1	0.278603494173951	0.186252312415980	0.768004353028383	0.278603494173951	0.249437249239561
0.11	0.278311114031506	0.186165414947839	0.761449590544221	0.278311114031506	0.249227660439592
0.120	0.277991240213068	0.186070288048033	0.754334736770612	0.277991240213068	0.248998309752053
0.130	0.277643968252994	0.185966944375018	0.746676582204666	0.277643968252994	0.248749251192484
0.140	0.277269401785106	0.185855397675749	0.738493077109309	0.277269401785106	0.248480543367725
0.15	0.276867652491145	0.185735662782634	0.729803261462837	0.276867652491145	0.248192249449596
0.160	0.276438840045281	0.185607755610246	0.720627191226676	0.276438840045281	0.247884437146603
0.170	0.275983092054697	0.185471693151798	0.710985861330535	0.275983092054697	0.247557178673538
0.180	0.275500543996302	0.185327493475378	0.700901125788212	0.275500543996302	0.247210550719100
0.190	0.274991339149622	0.185175175719957	0.690395615368580	0.274991339149622	0.246844634411495
0.2	0.274455628525892	0.185014760091147	0.679492653254651	0.274455628525892	0.246459515282067
0.210	0.273893570793427	0.184846267856737	0.668216169129018	0.273893570793427	0.246055283226931
0.220	0.273305332199304	0.184669721341998	0.656590612126559	0.273305332199304	0.245632032466674
0.230	0.272691086487416	0.184485143924746	0.644640863094861	0.272691086487416	0.245189861504125
0.239999999999999	0.272051014812954	0.184292560030188	0.632392146599663	0.272051014812954	0.244728873080169
0.250	0.271385305653376	0.184091995125531	0.619869943106600	0.271385305653376	0.244249174127737
0.260	0.270694154715923	0.183883475714374	0.607099901761879	0.270694154715923	0.243750875723888
0.270	0.269977764841746	0.183667029330868	0.594107754183246	0.269977764841746	0.243234093040043
0.28	0.269236345906716	0.183442684533657	0.580919229658954	0.269236345906716	0.242698945290410
0.290	0.268470114718967	0.183210470899597	0.567559972136418	0.268470114718967	0.242145555678615
0.300	0.267679294913268	0.182970419017261	0.554055459364159	0.267679294913268	0.241574051342577
0.310	0.266864116842274	0.182722560480222	0.540430924530506	0.266864116842274	0.240984563297627
0.32	0.266024817464736	0.182466927880123	0.526711280720747	0.266024817464736	0.240377226377930
0.330	0.265161640230756	0.182203554799536	0.512921048490924	0.265161640230756	0.239752179176227
0.340	0.264274834964152	0.181932475804608	0.499084286831749	0.264274834964152	0.239109563981944
0.350	0.263364657742016	0.181653726437503	0.485224527770107	0.263364657742016	0.238449526717690
0.359999999999999	0.262431370771550	0.181367343208636	0.471364714828814	0.262431370771550	0.237772216874141
0.370	0.261475242264261	0.181073363588704	0.457527145537635	0.261475242264261	0.237077787443466
0.380	0.260496546307598	0.180771826000513	0.443733418160535	0.260496546307598	0.236366394851167
0.390	0.259495562734116	0.180462769810615	0.430004382775710	0.259495562734116	0.235638198886529
0.399999999999999	0.258472576988258	0.180146235320740	0.416360096816562	0.258472576988258	0.234893362631582
0.410	0.257427879990845	0.179822263759041	0.402819785153432	0.257427879990845	0.234132052388758
0.420	0.256361768001354	0.179490897271144	0.389401804767977	0.256361768001354	0.233354437607135
0.430	0.255274542478085	0.179152178911014	0.376123614044628	0.255274542478085	0.232560690807468
0.440	0.254166509936312	0.178806152631637	0.363001746676867	0.254166509936312	0.231750987505901
0.450	0.253037981804495	0.178452863275512	0.350051790160215	0.253037981804495	0.230925506136548
0.460	0.251889274278665	0.178092356564972	0.337288368819044	0.251889274278665	0.230084427972901
0.470	0.250720708175069	0.177724679092325	0.324725131290681	0.250720708175069	0.229227937048091
0.480	0.249532608781172	0.177349878309824	0.312374742368046	0.249532608781172	0.228356220074219
0.489999999999999	0.248325305705107	0.176968002519460	0.300248879081120	0.248325305705107	0.227469466360587
0.500	0.247099132723687	0.176579100862596	0.288358230878257	0.247099132723687	0.226567867731056
0.510	0.245854427629053	0.176183223309435	0.276712503750591	0.245854427629053	0.225651618440486
0.520	0.244591532074078	0.175780420648318	0.265320428126752	0.244591532074078	0.224720915090422
0.529999999999999	0.243310791416615	0.175370744474879	0.254189770350763	0.243310791416615	0.223775956543939
0.540	0.242012554562684	0.174954247181033	0.243327347543454	0.242012554562684	0.222816943839823
0.550	0.240697173808712	0.174530981943818	0.232739045636919	0.240697173808712	0.221844080106147
0.560	0.239365004682908	0.174101002714089	0.222429840362556	0.239365004682908	0.220857570473240
0.569999999999999	0.238016405785885	0.173664364205065	0.212403820966054	0.238016405785885	0.219857621986136
0.580	0.236651738630628	0.173221121880741	0.202664216417174	0.236651738630628	0.218844443516655
0.590	0.235271367481893	0.172771331944150	0.193213423878475	0.235271367481893	0.217818245675014
0.600	0.233875659195156	0.172315051325505	0.184053039195048	0.233875659195156	0.216779240721235
0.609999999999999	0.232464983055202	0.171852337670201	0.175183889166861	0.232464983055202	0.215727642476264
0.620	0.231039710614446	0.171383249326689	0.166606065366409	0.231039710614446	0.214663666232974
0.630	0.229600215531094	0.170907845334236	0.158318959266892	0.229600215531094	0.213587528667047
0.640	0.228146873407244	0.170426185410551	0.150321298450052	0.228146873407244	0.212499447747881
0.650	0.226680061627008	0.169938329939307	0.142611183668039	0.226680061627008	0.211399642649562
0.660	0.225200159194773	0.169444339957542	0.135186126539989	0.225200159194773	0.210288333661993
0.670	0.223707546573677	0.168944277142954	0.128043087671520	0.223707546573677	0.209165742102230
0.680	0.222202605524415	0.168438203801093	0.121178514993711	0.222202605524415	0.208032090226138
0.690	0.220685718944447	0.167926182852443	0.114588382127487	0.220685718944447	0.206887601140433
0.700	0.219157270707723	0.167408277819416	0.108268226589290	0.219157270707723	0.205732498715207
0.710	0.217617645505003	0.166884552813242	0.102213187664675	0.217617645505003	0.204567007496964
0.720	0.216067228684867	0.166355072520781	0.0964180437875861	0.216067228684867	0.203391352622352
0.730	0.214506406095511	0.165819902191233	0.0908772492747718	0.214506406095511	0.202205759732552
0.739999999999999	0.212935563927405	0.165279107622777	0.0855849702766750	0.212935563927405	0.201010454888492
0.750	0.211355088556922	0.164732755149124	0.0805351198183183	0.211355088556922	0.199805664486978
0.760	0.209765366390998	0.164180911626003	0.0757213918159511	0.209765366390998	0.198591615177718
0.770	0.208166783712931	0.163623644417563	0.0711372939675093	0.208166783712931	0.197368533781474
0.78	0.206559726529390	0.163061021382719	0.0667761794271559	0.206559726529390	0.196136647209302
0.790	0.204944580418722	0.162493110861426	0.0626312771862219	0.204944580418722	0.194896182383029
0.800	0.203321730380634	0.161919981660903	0.0586957210947064	0.203321730380634	0.193647366157046
0.810	0.201691560687331	0.161341703041789	0.0549625774690131	0.201691560687331	0.192390425241443
0.819999999999999	0.200054454736193	0.160758344704256	0.0514248712427884	0.200054454736193	0.191125586126661
0.830	0.198410794904050	0.160169976774069	0.0480756106284522	0.198410794904050	0.189853075009658
0.840	0.196760962403151	0.159576669788605	0.0449078102673070	0.196760962403151	0.188573117721707
0.850	0.195105337138890	0.158978494682829	0.0419145128558606	0.195105337138890	0.187285939657915
0.859999999999999	0.193444297569345	0.158375522775235	0.0390888092452264	0.193444297569345	0.185991765708500
0.870	0.191778220566731	0.157767825753752	0.0364238570190854	0.191778220566731	0.184690820191940
0.880	0.190107481280799	0.157155475661626	0.0339128975637315	0.190107481280799	0.183383326790050
0.890	0.188432453004274	0.156538544883271	0.0315492716511305	0.188432453004274	0.182069508485046
0.900	0.186753507040373	0.155917106130104	0.0293264335627025	0.186753507040373	0.180749587498699
0.910	0.185071012572484	0.155291232426359	0.0272379637876794	0.185071012572484	0.179423785233595
0.920	0.183385336536047	0.154660997094890	0.0252775803353969	0.183385336536047	0.178092322216644
0.930	0.181696843492704	0.154026473742964	0.0234391487057513	0.181696843492704	0.176755418044776
0.940	0.180005895506772	0.153387736248049	0.0217166905663121	0.180005895506772	0.175413291333005
0.950	0.178312852024088	0.152744858743596	0.0201043911882195	0.178312852024088	0.174066159664857
0.960	0.176618069753280	0.152097915604830	0.0185966056960584	0.176618069753280	0.172714239545194
0.970	0.174921902549509	0.151446981434538	0.0171878641893805	0.174921902549509	0.171357746355525
0.980	0.173224701300734	0.150792131048877	0.0158728757954963	0.173224701300734	0.169996894311811
0.989999999999999	0.171526813816534	0.150133439463182	0.0146465317145754	0.171526813816534	0.168631896424829
1	0.169828584719537	0.149470981877804	0.0135039073190319	0.169828584719537	0.167262964463116
1.01	0.168130355339501	0.148804833663960	0.0124402633696440	0.168130355339501	0.165890308918481
1.02	0.166432463610061	0.148135070349610	0.0114510464109035	0.166432463610061	0.164514138974229
1.03	0.164735243968208	0.147461767605360	0.0105318884077448	0.164735243968208	0.163134662475951
1.04	0.163039027256508	0.146785001230402	0.00967860568508787	0.163039027256508	0.161752085905043
1.05	0.161344140628104	0.146104847138482	0.00888719723059385	0.161344140628104	0.160366614354860
1.06	0.159650907454529	0.145421381343911	0.00815384241969375	0.159650907454529	0.158978451509563
1.07	0.157959647236351	0.144734679947618	0.00747489822035579	0.157959647236351	0.157587799625647
1.08	0.156270675516671	0.144044819123245	0.00684689593322682	0.156270675516671	0.156194859516111
1.09	0.154584303797517	0.143351875103298	0.00626653752075882	0.154584303797517	0.154799830537294
1.10	0.152900839459119	0.142655924165345	0.00573069157673539	0.152900839459119	0.153402910578348
1.11	0.151220585682111	0.141957042618270	0.00523638898528288	0.151220585682111	0.152004296053297
1.12	0.149543841372665	0.141255306788592	0.00478081831600475	0.149543841372665	0.150604181895661
1.13	0.147870901090564	0.140550793006840	0.00436132099935192	0.147870901090564	0.149202761555633
1.14	0.146202054980234	0.139843577593999	0.00397538632375386	0.146202054980234	0.147800226999744
1.15	0.144537588704739	0.139133736848023	0.00362064629341339	0.144537588704739	0.146396768712898
1.16	0.142877783382741	0.138421347030423	0.00329487038302979	0.142877783382741	0.144992575702867
1.17	0.141222915528441	0.137706484352926	0.00299596022308344	0.141222915528441	0.143587835507030
1.18	0.139573256994491	0.136989224964221	0.00272194424670570	0.139573256994491	0.142182734201360
1.19	0.137929074917878	0.136269644936777	0.00247097232658943	0.137929074917878	0.140777456411596
1.20	0.136290631668792	0.135547820253756	0.00224131042787878	0.136290631668792	0.139372185326450
1.21	0.134658184802452	0.134823826796007	0.00203133530052945	0.134658184802452	0.137967102712813
1.22	0.133031987013901	0.134097740329159	0.00183952923225822	0.133031987013901	0.136562388932848
1.23	0.131412286095751	0.133369636490795	0.00166447488091820	0.131412286095751	0.135158222962851
1.24	0.129799324898880	0.132639590777742	0.00150485020294619	0.129799324898880	0.133754782413809
1.25	0.128193341296052	0.131907678533440	0.00135942349244213	0.128193341296052	0.132352243553481
1.26	0.126594568148463	0.131173974935434	0.00122704854345957	0.126594568148463	0.130950781329939
1.27	0.125003233275184	0.130438554982955	0.00110665994621602	0.125003233275184	0.129550569396425
1.28	0.123419559425491	0.129701493484617	0.000997268526174129	0.123419559425491	0.128151780137371
1.29	0.121843764254060	0.128962865046230	0.000897956933301774	0.121843764254060	0.126754584695481
1.30	0.120276060299007	0.128222744058712	0.000807875387290146	0.120276060299007	0.125359152999707
1.31	0.118716654962747	0.127481204686133	0.000726237583094401	0.118716654962747	0.123965653793991
1.32	0.117165750495650	0.126738320853866	0.000652316759859753	0.117165750495650	0.122574254666619
1.33	0.115623543982469	0.125994166236865	0.000585441935104378	0.115623543982469	0.121185122080056
1.34	0.114090227331508	0.125248814248067	0.000524994304947286	0.114090227331508	0.119798421401059
1.35	0.112565987266503	0.124502338026915	0.000470403810190313	0.112565987266503	0.118414316930952
1.36	0.111051005321190	0.123754810428014	0.000421145867185478	0.111051005321190	0.117032971935901
1.37	0.109545457836514	0.123006304009914	0.000376738261637258	0.109545457836514	0.115654548677006
1.38	0.108049515960461	0.122256891024032	0.000336738202800051	0.108049515960461	0.114279208440066
1.39	0.106563345650472	0.121506643403697	0.000300739534928897	0.106563345650472	0.112907111564838
1.40	0.105087107678392	0.120755632753346	0.000268370102322011	0.105087107678392	0.111538417473637
1.41	0.103620957637939	0.120003930337848	0.000239289263851247	0.103620957637939	0.110173284699108
1.42	0.102165045954630	0.119251607071975	0.000213185552506663	0.102165045954630	0.108811870911005
1.43	0.100719517898142	0.118498733510014	0.000189774475178407	0.100719517898142	0.107454332941804
1.44	0.0992845135970518	0.117745379835520	0.000168796447658337	0.0992845135970518	0.106100826811025
1.45	0.0978601680559318	0.116991615851225	0.000150014859659871	0.0978601680559318	0.104751507748029
1.46	0.0964466111747346	0.116237510969087	0.000133214264522839	0.0964466111747346	0.103406530213232
1.47	0.0950439677704409	0.115483134200490	0.000118198688185627	0.0950439677704409	0.102066047917490
1.48	0.0936523576009180	0.114728554146598	0.000104790051965155	0.0936523576009180	0.100730213839552
1.49	0.0922718953909416	0.113973838988865	9.28267036816567e-05	0.0922718953909416	0.0993991802414393
1.50	0.0909026908603379	0.113219056479692	8.21620516957243e-05	0.0909026908603379	0.0980730986815706
1.51	0.0895448487541945	0.112464273933245	7.26632964854723e-05	0.0895448487541945	0.0967521200255367
1.52	0.0881984688750938	0.111709558216433	6.42102544783121e-05	0.0881984688750938	0.0954363944543731
1.53	0.0868636461173195	0.110954975740041	5.66942689609712e-05	0.0868636461173195	0.0941260714701957
1.54	0.0855404705029854	0.110200592450022	5.00172030198561e-05	0.0855404705029854	0.0928212998991141
1.55	0.0842290272200372	0.109446473818957	4.40905096084198e-05	0.0842290272200372	0.0915222278912752
1.56	0.0829293966620747	0.108692684837672	3.88343739960557e-05	0.0829293966620747	0.0902290029179509
1.57	0.0816416544699458	0.107939290007020	3.41769240215436e-05	0.0816416544699458	0.0889417717655756
1.58	0.0803658715750568	0.107186353329830	3.00535037507806e-05	0.0803658715750568	0.0876606805266504
1.59	0.0791021142443503	0.106433938303020	2.64060063213060e-05	0.0791021142443503	0.0863858745874090
1.60	0.0778504441268944	0.105682107909877	2.31822619429370e-05	0.0778504441268944	0.0851174986122057
1.61	0.0766109183020340	0.104930924612506	2.03354772129595e-05	0.0766109183020340	0.0838556965245730
1.62	0.0753835893290479	0.104180450344447	1.78237220941250e-05	0.0753835893290479	0.0826006114848469
1.63	0.0741685052982606	0.103430746503460	1.56094610928526e-05	0.0741685052982606	0.0813523858644039
1.64	0.0729657098835530	0.102681873944479	1.36591253622742e-05	0.0729657098835530	0.0801111612163850
1.65	0.0717752423962207	0.101933892972746	1.19427226390437e-05	0.0717752423962207	0.0788770782429839
1.66	0.0705971378401240	0.101186863337101	1.04334821032580e-05	0.0705971378401240	0.0776502767592188
1.67	0.0694314269680782	0.100440844223458	9.10753142663994e-06	0.0694314269680782	0.0764308956532464
1.68	0.0682781363394269	0.0996958942484432	7.94360344468087e-06	0.0682781363394269	0.0752190728431911
1.69	0.0671372883787490	0.0989520714532143	6.92277005323099e-06	0.0671372883787490	0.0740149452305505
1.70	0.0660089014356418	0.0982094332974452	6.02820108862633e-06	0.0660089014356418	0.0728186486502137
1.71	0.0648929898455296	0.0974680366534896	5.24494610258074e-06	0.0648929898455296	0.0716303178171054
1.72	0.0637895639914426	0.0967279378007160	4.55973708850146e-06	0.0637895639914426	0.0704500862695857
1.73	0.0626986303667140	0.0959891924200173	3.96081035448762e-06	0.0626986303667140	0.0692780863096084
1.74	0.0616201916385428	0.0952518555884940	3.43774586996175e-06	0.0616201916385428	0.0681144489397920
1.75	0.0605542467123684	0.0945159817743121	2.98132253766294e-06	0.0605542467123684	0.0669593037974442
1.76	0.0595007907970062	0.0937816248317345	2.58338796063962e-06	0.0595007907970062	0.0658127790856746
1.77	0.0584598154704916	0.0930488379963270	2.23674138501514e-06	0.0584598154704916	0.0646750015017335
1.78	0.0574313087465816	0.0923176738803387	1.93502860378610e-06	0.0574313087465816	0.0635460961626628
1.79	0.0564152551418622	0.0915881844682555	1.67264770492380e-06	0.0564152551418622	0.0624261865284417
1.80	0.0554116357434121	0.0908604211125281	1.44466463876875e-06	0.0554116357434121	0.0613153943227581
1.81	0.0544204282769713	0.0901344345294734	1.24673766535497e-06	0.0544204282769713	0.0602138394515683
1.82	0.0534416071755665	0.0894102747953489	1.07504982210522e-06	0.0534416071755665	0.0591216399196182
1.83	0.0524751436485441	0.0886879913426004	9.26248626543778e-07	0.0524751436485441	0.0580389117451104
1.84	0.0515210057509616	0.0879676329562821	7.97392297536643e-07	0.0515210057509616	0.0569657688727037
1.85	0.0505791584532904	0.0872492477706489	6.85901842346947e-07	0.0505791584532904	0.0559023230850254
1.86	0.0496495637113830	0.0865328832659198	5.89518415751342e-07	0.0496495637113830	0.0548486839129313
1.87	0.0487321805366583	0.0858185862652132	5.06265411862425e-07	0.0487321805366583	0.0538049585446835
1.88	0.0478269650664582	0.0851064029316529	4.34414799405576e-07	0.0478269650664582	0.0527712517343157
1.89	0.0469338706345319	0.0843963787656422	3.72457257262648e-07	0.0469338706345319	0.0517476657093464
1.90	0.0460528478416034	0.0836885586023094	3.19075709372296e-07	0.0460528478416034	0.0507343000781244
1.91	0.0451838446259773	0.0829829866091206	2.73121896812263e-07	0.0451838446259773	0.0497312517370010
1.92	0.0443268063341429	0.0822797062836606	2.33595660320713e-07	0.0443268063341429	0.0487386147775863
1.93	0.0434816757913312	0.0815787604515800	1.99626638869940e-07	0.0434816757913312	0.0477564803943076
1.94	0.0426483933719878	0.0808801912647094	1.70458119406474e-07	0.0426483933719878	0.0467849367925434
1.95	0.0418268970701170	0.0801840401993380	1.45432799725660e-07	0.0418268970701170	0.0458240690975329
1.96	0.0410171225694624	0.0794903480546566	1.23980250856231e-07	0.0410171225694624	0.0448739592643486
1.97	0.0402190033134808	0.0787991549513635	1.05605887479719e-07	0.0402190033134808	0.0439346859891416
1.98	0.0394324705750756	0.0781105003304333	8.98812749796591e-08	0.0394324705750756	0.0430063246219162
1.99	0.0386574535260510	0.0774244229520456	7.64356198744226e-08	0.0386574535260510	0.0420889470810829
2	0.0378938793062516	0.0767409608946750	6.49483067931524e-08	0.0378938793062516	0.0411826217700126
2.01	0.0371416730923516	0.0760601515543385	5.51423599544916e-08	0	0.0402874134958404
2.02	0.0364007581662623	0.0753820316440018	4.67787204406582e-08	0	0.0394033833907449
2.03	0.0356710559831212	0.0747066371931410	3.96512425533800e-08	0	0.0385305888359404
2.04	0.0349524862388332	0.0740340035474602	3.35823233127764e-08	0	0.0376690833885911
2.05	0.0342449669371322	0.0733641653687617	2.84190888260225e-08	0	0.0368189167118782
2.06	0.0335484144561317	0.0726971566349704	2.40300699118595e-08	0	0.0359801345084231
2.07	0.0328627436143372	0.0720330106403076	2.03023071140860e-08	0	0.0351527784572739
2.08	0.0321878677360898	0.0713717599956152	1.71388321588980e-08	0	0.0343368861546446
2.09	0.0315236987164162	0.0707134366288284	1.44564790870866e-08	0	0.0335324910586055
2.10	0.0308701470852559	0.0700580717855946	1.21839837957701e-08	0	0.0327396224378945
2.11	0.0302271220710431	0.0694056960300374	1.02603356223572e-08	0	0.0319583053250189
2.12	0.0295945316636168	0.0687563392456650	8.63334895688751e-09	0	0.0311885604738086
2.13	0.0289722826764365	0.0681100306364201	7.25842673335667e-09	0	0.0304304043215684
2.14	0.0283602808080812	0.0674667987278706	6.09749107671212e-09	0	0.0296838489559683
2.15	0.0277584307030093	0.0668266713685386	5.11805941581640e-09	0	0.0289489020867880
2.16	0.0271666360115604	0.0661896757313678	4.29244705543074e-09	0	0.0282255670226453
2.17	0.0265847994491777	0.0655558383153251	3.59707956982468e-09	0	0.0275138426527899
2.18	0.0260128228548336	0.0649251849471367	3.01190047096709e-09	0	0.0268137234340739
2.19	0.0254506072486402	0.0642977407831564	2.51986144604917e-09	0	0.0261251993831510
2.20	0.0248980528886282	0.0636735303113639	2.10648407993140e-09	0	0.0254482560739857
2.21	0.0243550593266784	0.0630525773534916	1.75948340277877e-09	0	0.0247828746407190
2.22	0.0238215254635910	0.0624349050672786	1.46844485390975e-09	0	0.0241290317859150
2.23	0.0232973496032779	0.0618205359488489	1.22454734965363e-09	0	0.0234866997942297
2.24	0.0227824295060671	0.0612094918352133	1.02032610362084e-09	0	0.0228558465514941
2.25	0.0222766624411038	0.0606017939068919	8.49469688155032e-10	0	0.0222364355692239
2.26	0.0217799452378403	0.0599974626906567	7.06646560053603e-10	0	0.0216284260145251
2.27	0.0212921743366020	0.0593965180623906	5.87356914551182e-10	0	0.0210317727453709
2.28	0.0208132458382211	0.0587989792500625	4.87806290299142e-10	0	0.0204464263512115
2.29	0.0203430555527288	0.0582048648368159	4.04797834618345e-10	0	0.0198723331988455
2.30	0.0198814990470984	0.0576141927641689	3.35640561498867e-10	0	0.0193094354835012
2.31	0.0194284716920328	0.0570269803353236	2.78071302499195e-10	0	0.0187576712850301
2.32	0.0189838687077894	0.0564432442185838	2.30188369781760e-10	0	0.0182169746291285
2.33	0.0185475852090375	0.0558630004508775	1.90395227122714e-10	0	0.0176872755534785
2.34	0.0181195162487435	0.0552862644413831	1.57352704240633e-10	0	0.0171685001786873
2.35	0.0176995568610809	0.0547130509752585	1.29938496944810e-10	0	0.0166605707838993
2.36	0.0172876021033602	0.0541433742174672	1.07212874580545e-10	0	0.0161634058869439
2.37	0.0168835470969786	0.0535772477167046	8.83896707091396e-11	0	0.0156769203288611
2.38	0.0164872870673869	0.0530146844094180	7.28117661159037e-11	0	0.0152010253626559
2.39	0.0160987173830722	0.0524556966239205	5.99303879037674e-11	0	0.0147356287461042
2.40	0.0157177335935574	0.0519002960845962	4.92876470631744e-11	0	0.0142806348384369
2.41	0.0153442314664180	0.0513484939161953	4.05018216603738e-11	0	0.0138359447007196
2.42	0.0149781070233159	0.0508003006482145	3.32549655308843e-11	0	0.0134014561997274
2.43	0.0146192565750543	0.0502557262193653	2.72824847367554e-11	0	0.0129770641151236
2.44	0.0142675767556544	0.0497147799821222	2.23643774669066e-11	0	0.0125626602497295
2.45	0.0139229645554579	0.0491774707073546	1.83178787651644e-11	0	0.0121581335426802
2.46	0.0135853173532591	0.0486438065890353	1.49912905331752e-11	0	0.0117633701852436
2.47	0.0132545329474703	0.0481137952490273	1.22588106053102e-11	0	0.0113782537390859
2.48	0.0129305095863257	0.0475874437419439	1.00162031352422e-11	0	0.0110026652567591
2.49	0.0126131459971296	0.0470647585600827	8.17717676566997e-12	0	0.0106364834041811
2.50	0.0123023414145541	0.0465457456384286	6.67035767536093e-12	0	0.0102795845848797
2.51	0.0119979956079931	0.0460304103597263	5.43676213047033e-12	0	0.00993184306576828
2.52	0.0117000089079802	0.0455187575596179	4.42768805736081e-12	0	0.00959313110422489
2.53	0.0114082822316764	0.0450107915318461	3.60295778702653e-12	0	0.00926331907623467
2.54	0.0111227171074372	0.0445065160335175	2.92945482781517e-12	0	0.00894227560537074
2.55	0.0108432156984660	0.0440059342904279	2.37990658778603e-12	0	0.00862986769237531
2.56	0.0105696808255637	0.0435090490024438	1.93187263462925e-12	0	0.00832596084511788
2.57	0.0103020159889828	0.0430158623489408	1.56690455856065e-12	0	0.00803041920869681
2.58	0.0100401253893959	0.0425263759942950	1.26984897081098e-12	0	0.00774310569546191
2.59	0.00978391394798879	0.0420405910934267	1.02826978010692e-12	0	0.00746388211473784
2.60	0.00953328732568782	0.0415585082973930	8.31969772392835e-13	0	0.00719260930202638
2.61	0.00928815194153254	0.0410801277590286	6.72594786275173e-13	0	0.00692914724747773
2.62	0.00904841499020450	0.0406054491386318	5.43306523097555e-13	0	0.00667335522342065
2.63	0.00881398445872340	0.0401344716096940	4.38512336855827e-13	0	0.00642509191074792
2.64	0.00858476914232212	0.0396671938646708	3.53642283914703e-13	0	0.00618421552396133
2.65	0.00836067865951235	0.0392036141207925	2.84965333912013e-13	0	0.00595058393468249
2.66	0.00814162346635309	0.0387437301259118	2.29438000711048e-13	0	0.00572405479344772
2.67	0.00792751486993395	0.0382875391643877	1.84579787613308e-13	0	0.00550448564960730
2.68	0.00771826504108615	0.0378350380630020	1.48370789669800e-13	0	0.00529173406915973
2.69	0.00751378702633357	0.0373862231969078	1.19167587746834e-13	0	0.00508565775035946
2.70	0.00731399475909711	0.0369410904956081	9.56342292746778e-14	0	0.00488611463694197
2.71	0.00711880307016509	0.0364996354489607	7.66856406404229e-14	0	0.00469296302882039
2.72	0.00692812769744321	0.0360618531132106	6.14412739316032e-14	0	0.00450606169011649
2.73	0.00674188529499724	0.0356277381170443	4.91871713016379e-14	0	0.00432526995439554
2.74	0.00655999344140222	0.0351972846676680	3.93449463132758e-14	0	0.00415044782698539
2.75	0.00638237064741146	0.0347704865569042	3.14464438877268e-14	0	0.00398145608426748
2.76	0.00620893636295946	0.0343473371673077	2.51130578928463e-14	0	0.00381815636983706
2.77	0.00603961098351223	0.0339278294782974	2.00388654415926e-14	0	0.00366041128743962
2.78	0.00587431585577920	0.0335119560723024	1.59768859187585e-14	0	0.00350808449059799
2.79	0.00571297328280049	0.0330997091409220	1.27278958582386e-14	0	0.00336104076885478
2.80	0.00555550652842368	0.0326910804910949	1.01313324392753e-14	0	0.00321914613056488
2.81	0.00540183982118410	0.0322860615512791	8.05790221668745e-15	0	0.00308226788217814
2.82	0.00525189835760269	0.0318846433776388	6.40358079672482e-15	0	0.00295027470396640
2.83	0.00510560830491565	0.0314868166602364	5.08474605632520e-15	0	0.00282303672215336
2.84	0.00496289680324977	0.0310925717292294	4.03423429157502e-15	0	0.00270042557741678
2.85	0.00482369196725784	0.0307018985610689	3.19814712639859e-15	0	0.00258231448974101
2.86	0.00468792288722782	0.0303147867846992	2.53326857200933e-15	0	0.00246857831960546
2.87	0.00455551962968029	0.0299312256877559	2.00497750971622e-15	0	0.00235909362550310
2.88	0.00442641323746772	0.0295512042227619	1.58556207520363e-15	0	0.00225373871779152
2.89	0.00430053572938987	0.0291747110133189	1.25285977966697e-15	0	0.00215239370888638
2.90	0.00417782009933900	0.0288017343602928	9.89161396913090e-16	0	0.00205494055981436
2.91	0.00405820031498883	0.0284322622479918	7.80328241181830e-16	0	0.00196126312315107
2.92	0.00394161131604096	0.0280662823503363	6.15081924508305e-16	0	0.00187124718237481
2.93	0.00382798901204243	0.0277037820370169	4.84433399385477e-16	0	0.00178478048767511
2.94	0.00371727027978797	0.0273447483796416	3.81224378823927e-16	0	0.00170175278826084
2.95	0.00360939296032042	0.0269891681578693	2.99759341975925e-16	0	0.00162205586121829
2.96	0.00350429585554263	0.0266370278655280	2.35510493186111e-16	0	0.00154558353697638
2.97	0.00340191872445424	0.0262883137167171	1.84881421219571e-16	0	0.00147223172144099
2.98	0.00330220227902618	0.0259430116518916	1.45017947458042e-16	0	0.00140189841486519
2.99	0.00320508817972619	0.0256011073439277	1.13656874970011e-16	0	0.00133448372752784
3	0.00311051903070785	0.0252625862041677	8.90051510503534e-17	0	0.00126988989229666
3.01	0.00301843837467622	0.0249274333884426	6.96434129783700e-17	0	0.00120802127415631
3.02	0.00292879068744230	0.0245956338030724	5.44490647868128e-17	0	0.00114878437678559
3.03	0.00284152137217885	0.0242671721108415	4.25349843327025e-17	0	0.00109208784627178
3.04	0.00275657675338988	0.0239420327369489	3.32007277561444e-17	0	0.00103784247205222
3.05	0.00267390407060569	0.0236201998749307	2.58937173902864e-17	0	0.000985961185177086
3.06	0.00259345147181551	0.0233016574925555	2.01783977201354e-17	0	0.000936359053988799
3.07	0.00251516800664946	0.0229863893376896	1.57117451397538e-17	0	0.000888953277316323
3.08	0.00243900361932129	0.0226743789441327	1.22238397462984e-17	0	0.000843663175283563
3.09	0.00236490914134331	0.0223656096374211	9.50246641825727e-18	0	0.000800410177833163
3.10	0.00229283628402475	0.0220600645405990	7.38092025516452e-18	0	0.000759117811067936
3.11	0.00222273763076439	0.0217577265799554	5.72835806415671e-18	0	0.000719711681512683
3.12	0.00215456662914850	0.0214585784907266	4.44217101650381e-18	0	0.000682119458400089
3.13	0.00208827758286439	0.0211626028227624	3.44196036908750e-18	0	0.000646270854084355
3.14	0.00202382564344028	0.0208697819461565	2.66478350109864e-18	0	0.000612097602686327
3.15	0.00196116680182148	0.0205800980568372	2.06140568732399e-18	0	0.000579533437073573
3.16	0.00190025787979297	0.0202935331821213	1.59334742536972e-18	0	0.000548514064278179
3.17	0.00184105652125823	0.0200100691862265	1.23056049826009e-18	0	0.000518977139454646
3.18	0.00178352118338388	0.0197296877757445	9.49600491369669e-19	0	0.000490862238478501
3.19	0.00172761112761946	0.0194523705050720	7.32190964750431e-19	0	0.000464110829286141
3.20	0.00167328641060167	0.0191780987817989	5.64096329677174e-19	0	0.000438666242053727
3.21	0.00162050787495197	0.0189068538720541	4.34237830762134e-19	0	0.000414473638312501
3.22	0.00156923713997636	0.0186386169058065	3.34000804468044e-19	0	0.000391479979095147
3.23	0.00151943659227582	0.0183733688821219	2.56692301056415e-19	0	0.000369633992206689
3.24	0.00147106937627591	0.0181110906743736	1.97116803220513e-19	0	0.000348886138710535
3.25	0.00142409938468356	0.0178517630354072	1.51244616607761e-19	0	0.000329188578718714
3.26	0.00137849124887905	0.0175953666026584	1.15952916664519e-19	0	0.000310495136572514
3.27	0.00133421032925091	0.0173418819032224	8.88237088256710e-20	0	0.000292761265497484
3.28	0.00129122270548125	0.0170912893588761	6.79863307690371e-20	0	0.000275944011814082
3.29	0.00124949516678888	0.0168435692910501	5.19947837765668e-20	0	0.000260001978782589
3.30	0.00120899520213726	0.0165987019257521	3.97322742062148e-20	0	0.000244895290158200
3.31	0.00116969099041428	0.0163566673984393	3.03369939839411e-20	0	0.000230585553529355
3.32	0.00113155139059052	0.0161174457588406	2.31444647080624e-20	0	0.000217035823509413
3.33	0.00109454593186254	0.0158810169757273	1.76427877715866e-20	0	0.000204210564849136
3.34	0.00105864480378743	0.0156473609416319	1.34379417137824e-20	0	0.000192075615534027
3.35	0.00102381884641481	0.0154164574775148	1.02268943633801e-20	0	0.000180598149928194
3.36	0.000990039540422122	0.0151882863373781	7.77678801624063e-21	0	0.000169746642022838
3.37	0.000957278997258978	0.0149628272128261	5.90883993708531e-21	0	0.000159490828844926
3.38	0.000925509949306045	0.0147400597375726	4.48590078795886e-21	0	0.000149801674078345
3.39	0.000894705740053798	0.0145199634918935	3.40284820847694e-21	0	0.000140651331947045
3.40	0.000864840314306296	0.0143025180070255	2.57917590739991e-21	0	0.000132013111406575
3.41	0.000835888208414913	0.0140877027695097	1.95328144094641e-21	0	0.000123861440687659
3.42	0.000807824540546789	0.0138754972254807	1.47806712603149e-21	0	0.000116171832232416
3.43	0.000780625000992601	0.0136658807848994	1.11755515451770e-21	0	0.000108920848061139
3.44	0.000754265842518018	0.0134588328257308	8.44285339366159e-22	0	0.000102086065604643
3.45	0.000728723870763113	0.0132543326980656	6.37316267392980e-22	0	9.56460440345029e-05
3.46	0.000703976434693729	0.0130523597281854	4.80691268767179e-22	0	8.95802911208498e-05
3.47	0.000680001417108716	0.0128528932225720	3.62262130904071e-22	0	8.38692306447332e-05
3.48	0.000656777225206720	0.0126559124718596	2.72787907846292e-22	0	7.84941703895460e-05
3.49	0.000634282781216084	0.0124613967547302	2.05245085277670e-22	0	7.34372707335269e-05
3.50	0.000612497513091208	0.0122693253417524	1.54299987837113e-22	0	6.86815138629698e-05
3.51	0.000591401345278633	0.0120796774991623	1.15905619109328e-22	0	6.42106736234442e-05
3.52	0.000570974689555839	0.0118924324925885	8.69938525708679e-23	0	6.00092860240931e-05
3.53	0.000551198435945728	0.0117075695907182	6.52406247581588e-23	0	5.60626204079452e-05
3.54	0.000532053943709489	0.0115250680689068	4.88869713021067e-23	0	5.23566512990730e-05
3.55	0.000513523032420485	0.0113449072127298	3.66027425382404e-23	0	4.88780309354926e-05
3.56	0.000495587973121588	0.0111670663214776	2.73829097956066e-23	0	4.56140624947639e-05
3.57	0.000478231479568303	0.0109915247115913	2.04687366483892e-23	0	4.25526740174939e-05
3.58	0.000461436699559830	0.0108182617200428	1.52879042807715e-23	0	3.96823930321712e-05
3.59	0.000445187206360127	0.0106472567076562	1.14090726414515e-23	0	3.69923218831793e-05
3.60	0.000429466990210850	0.0104784890623716	8.50742657613804e-24	0	3.44721137622695e-05
3.61	0.000414260449937977	0.0103119382024520	6.33857375006217e-24	0	3.21119494423289e-05
3.62	0.000399552384653733	0.0101475835796321	4.71878684297439e-24	0	2.99025147109070e-05
3.63	0.000385327985555367	0.00998540468221063	3.51006085319624e-24	0	2.78349784996852e-05
3.64	0.000371572827822161	0.00982538103808438	2.60882174456882e-24	0	2.59009717048727e-05
3.65	0.000358272862611979	0.00966749221772572	1.93740153466276e-24	0	2.40925666924036e-05
3.66	0.000345414409158512	0.00951171783710292	1.43760755706434e-24	0	2.24022574807623e-05
3.67	0.000332984146970291	0.00935803756054361	1.06587561996263e-24	0	2.08229405933220e-05
3.68	0.000320969108132416	0.00920643110354141	7.89620080248734e-25	0	1.93478965711928e-05
3.69	0.000309356669711847	0.00905687823550608	5.84487615316164e-25	0	1.79707721367812e-05
3.70	0.000298134546267018	0.00890935878245731	4.32292714701116e-25	0	1.66855629975210e-05
3.71	0.000287290782462401	0.00876385262966225	3.19466992788609e-25	0	1.54865972785866e-05
3.72	0.000276813745788593	0.00862033972421715	2.35895439386778e-25	0	1.43685195727970e-05
3.73	0.000266692119388376	0.00847880007757326	1.74043805060193e-25	0	1.33262755954013e-05
3.74	0.000256914894989120	0.00833921376800718	1.28304848541461e-25	0	1.23550974309629e-05
3.75	0.000247471365941814	0.00820156094303605	9.45089723836680e-26	0	1.14504893591614e-05
3.76	0.000238351120366940	0.00806582182177777	6.95582244424879e-26	0	1.06082142459878e-05
3.77	0.000229544034407280	0.00793197669725641	5.11527996405885e-26	0	9.82428048650696e-06
3.78	0.000221040265587727	0.00780000593865346	3.75868388871839e-26	0	9.09492948513300e-06
3.79	0.000212830246282054	0.00766988999350477	2.75960974969623e-26	0	8.41662365917028e-06
3.80	0.000204904677286532	0.00754160938984380	2.02444048024457e-26	0	7.78603495122490e-06
3.81	0.000197254521500232	0.00741514473829147	1.48391091323280e-26	0	7.20003383600637e-06
3.82	0.000189870997711763	0.00729047673409287	1.08681623846777e-26	0	6.65567880696706e-06
3.83	0.000182745574492139	0.00716758615910114	7.95334611461725e-27	0	6.15020632822543e-06
3.84	0.000175869964193419	0.00704645388370914	5.81552758733467e-27	0	5.68102123722502e-06
3.85	0.000169236117052675	0.00692706086872891	4.24887379974319e-27	0	5.24568758364662e-06
3.86	0.000162836215400825	0.00680938816721956	3.10173019114990e-27	0	4.84191989016684e-06
3.87	0.000156662667975776	0.00669341692626392	2.26245357691845e-27	0	4.46757482077776e-06
3.88	0.000150708104339313	0.00657912838869432	1.64892464852736e-27	0	4.12064324251985e-06
3.89	0.000144965369397070	0.00646650389476788	1.20079098058511e-27	0	3.79924266665042e-06
3.90	0.000139427518020917	0.00635552488379188	8.73734527682783e-28	0	3.50161005545424e-06
3.91	0.000134087809773033	0.00624617289569936	6.35238853392465e-28	0	3.22609498111947e-06
3.92	0.000128939703730894	0.00613842957257569	4.61466396899824e-28	0	2.97115312332159e-06
3.93	0.000123976853412357	0.00603227666013633	3.34956634851639e-28	0	2.73534009241181e-06
3.94	0.000119193101800010	0.00592769600915629	2.42930789389669e-28	0	2.51730556535773e-06
3.95	0.000114582476463890	0.00582466957685183	1.76044317817104e-28	0	2.31578772186316e-06
3.96	0.000110139184781657	0.00572317942821474	1.27469691964965e-28	0	2.12960796837260e-06
3.97	0.000105857609255280	0.00562320773729969	9.22225941939352e-29	0	1.95766593796254e-06
3.98	0.000101732302923247	0.00552473678846521	6.66673522086053e-29	0	1.79893475442159e-06
3.99	9.77579848673086e-05	0.00542774897756873	4.81542422145319e-29	0	1.65245654912972e-06
4	9.39295358127033e-05	0.00533222681311607	3.47537260084508e-29	0	1.51733821966162e-06

==> plot/ablation/bad_episode.csv <==
step,load,error,collision
0, 0.0, 0.07089182734489441, 0
1, 0.2125, 0.12400144338607788, 0
2, 0.6425, 0.13343118131160736, 0
3, 0.6825, 0.1332426816225052, 0
4, 0.7275, 0.1217871606349945, 0
5, 0.6125, 0.12461727112531662, 0
6, 0.615, 0.1261441707611084, 0
7, 0.6525, 0.13280116021633148, 0
8, 0.705, 0.13643307983875275, 0
9, 0.7525, 0.12409466505050659, 0
10, 0.63, 0.13849802315235138, 0
11, 0.7375, 0.12907764315605164, 0
12, 0.6525, 0.1381540596485138, 0
13, 0.715, 0.13383233547210693, 0
14, 0.7175, 0.12875522673130035, 0
15, 0.675, 0.13149960339069366, 0
16, 0.7025, 0.1360722780227661, 0
17, 0.76, 0.12853629887104034, 0
18, 0.7, 0.13737912476062775, 0
19, 0.77, 0.125454381108284, 0
20, 0.625, 0.12799198925495148, 0
21, 0.6725, 0.12224887311458588, 0
22, 0.6175, 0.13224276900291443, 0
23, 0.73, 0.13057568669319153, 0
24, 0.705, 0.1275935024023056, 0
25, 0.675, 0.13200590014457703, 0
26, 0.695, 0.13537096977233887, 0
27, 0.7725, 0.13452720642089844, 0
28, 0.6975, 0.13827304542064667, 0
29, 0.7, 0.13226059079170227, 0
30, 0.7025, 0.1343102902173996, 0
31, 0.7125, 0.12689824402332306, 0
32, 0.645, 0.12809500098228455, 0
33, 0.6975, 0.13105186820030212, 0
34, 0.7075, 0.1341414898633957, 0
35, 0.77, 0.12672272324562073, 0
36, 0.65, 0.13580693304538727, 0
37, 0.6725, 0.1319819837808609, 0
38, 0.73, 0.13576780259609222, 0
39, 0.735, 0.13947707414627075, 0
40, 0.76, 0.13097462058067322, 0
41, 0.6875, 0.11856213957071304, 0
42, 0.595, 0.13268722593784332, 0
43, 0.7, 0.13212063908576965, 0
44, 0.7175, 0.1279715597629547, 0
45, 0.6775, 0.1265357881784439, 0
46, 0.68, 0.132798433303833, 0
47, 0.675, 0.13452783226966858, 0
48, 0.69, 0.1306193321943283, 0
49, 0.6625, 0.13830000162124634, 0
50, 0.725, 0.1269403100013733, 0
51, 0.6775, 0.12788556516170502, 0
52, 0.69, 0.13076798617839813, 0
53, 0.7275, 0.124556764960289, 0
54, 0.65, 0.13188451528549194, 0
55, 0.7225, 0.1344784051179886, 0
56, 0.71, 0.1344575583934784, 0
57, 0.7025, 0.13197913765907288, 0
58, 0.67, 0.13632261753082275, 0
59, 0.685, 0.13995453715324402, 0
60, 0.7675, 0.13139119744300842, 0
61, 0.695, 0.12697733938694, 0
62, 0.6325, 0.1308450847864151, 0
63, 0.6775, 0.12892811000347137, 0
64, 0.68, 0.1377306580543518, 0
65, 0.715, 0.13777682185173035, 0
66, 0.7375, 0.12382764369249344, 0
67, 0.625, 0.13441158831119537, 0
68, 0.7475, 0.13155891001224518, 0
69, 0.6725, 0.13869242370128632, 0
70, 0.7775, 0.12463893741369247, 0
71, 0.7, 0.11937877535820007, 0
72, 0.5575, 0.13960382342338562, 0
73, 0.77, 0.13691271841526031, 0
74, 0.7325, 0.12383762747049332, 0
75, 0.655, 0.13367821276187897, 0
76, 0.69, 0.1360982060432434, 0
77, 0.755, 0.12878276407718658, 0
78, 0.6575, 0.12807099521160126, 0
79, 0.6025, 0.13778787851333618, 0
80, 0.7425, 0.13722635805606842, 0
81, 0.7275, 0.13583877682685852, 0
82, 0.71, 0.12799003720283508, 0
83, 0.65, 0.13359130918979645, 0
84, 0.635, 0.1395823061466217, 0
85, 0.715, 0.12521123886108398, 0
86, 0.6325, 0.12993304431438446, 0
87, 0.655, 0.13628627359867096, 0
88, 0.74, 0.1299663782119751, 0
89, 0.6975, 0.13413961231708527, 0
90, 0.6425, 0.13900794088840485, 0
91, 0.7725, 0.17196927964687347, 1
92, 0.9925, 0.21479249000549316, 1
93, 1.23, 0.2713298499584198, 1
94, 1.48, 0.350387841463089, 1
95, 1.7625, 0.42583033442497253, 1
96, 1.96, 0.49994632601737976, 1
97, 2.175, 0.5652240514755249, 1
98, 2.325, 0.6141678690910339, 1
99, 2.47, 0.6738285422325134, 1
100, 2.5175, 0.7533077001571655, 1
101, 2.64, 0.8317103385925293, 1
102, 2.755, 0.8904535174369812, 1
103, 2.8425, 0.963936448097229, 1
104, 2.91, 1.0236268043518066, 1
105, 2.9775, 1.0581858158111572, 1
106, 2.94, 1.1295489072799683, 1
107, 3.0125, 1.189554214477539, 1
108, 2.995, 1.2386360168457031, 1
109, 3.03, 1.3323734998703003, 1
110, 3.1275, 1.3852578401565552, 1
111, 3.1725, 1.4692338705062866, 1
112, 3.2425, 1.5254878997802734, 1
113, 3.3, 1.567911148071289, 1
114, 3.345, 1.6368777751922607, 1
115, 3.375, 1.6885443925857544, 1
116, 3.415, 1.7484631538391113, 1
117, 3.4375, 1.8520206212997437, 1
118, 3.4375, 1.936081886291504, 1
119, 3.5025, 1.9965945482254028, 1
120, 3.5075, 2.059899091720581, 1
121, 3.5375, 2.1400742530822754, 1
122, 3.5375, 2.2093427181243896, 1
123, 3.49, 2.2819371223449707, 1
124, 3.5375, 2.3503830432891846, 1
125, 3.555, 2.3952836990356445, 1
126, 3.555, 2.451927900314331, 1
127, 3.58, 2.5242867469787598, 1
128, 3.5775, 2.585491418838501, 1
129, 3.6025, 2.640664577484131, 1
130, 3.62, 2.728719472885132, 1
131, 3.625, 2.782268762588501, 1
132, 3.685, 2.8573570251464844, 1
133, 3.675, 2.9349374771118164, 1
134, 3.7, 3.035552740097046, 1
135, 3.7575, 3.0931553840637207, 1
136, 3.75, 3.1566386222839355, 1
137, 3.765, 3.232944965362549, 1
138, 3.77, 3.288498878479004, 1
139, 3.815, 3.340229034423828, 1
140, 3.78, 3.407839775085449, 1
141, 3.83, 3.4869918823242188, 1
142, 3.8725, 3.569941282272339, 1
143, 3.805, 3.6320607662200928, 1
144, 3.88, 3.6775786876678467, 1
145, 3.92, 3.729339361190796, 1
146, 3.9025, 3.775219440460205, 1
147, 3.935, 3.852457284927368, 1
148, 3.94, 3.9165420532226562, 1
149, 4.01, 3.928682327270508, 1
150, 4.02, 3.9817490577697754, 1
151, 4.0275, 4.025306701660156, 1
152, 3.995, 4.100605487823486, 1
153, 3.97, 4.1920623779296875, 1
154, 3.9875, 4.239230632781982, 1
155, 3.9275, 4.302917957305908, 1
156, 3.995, 4.382358551025391, 1
157, 4.0175, 4.471343994140625, 1
158, 4.0075, 4.586394786834717, 1
159, 4.015, 4.699963092803955, 1
160, 4.03, 4.738943099975586, 1
161, 4.0125, 4.759814739227295, 1
162, 4.07, 4.829232692718506, 1
163, 4.0525, 4.925678253173828, 1
164, 4.035, 5.018984794616699, 1
165, 4.055, 5.091998100280762, 1
166, 4.075, 5.209826469421387, 1
167, 4.0925, 5.277517795562744, 1
168, 4.1075, 5.33111572265625, 1
169, 4.07, 5.382193088531494, 1
170, 4.0625, 5.448229789733887, 1
171, 4.1175, 5.486556053161621, 1
172, 4.08, 5.543257713317871, 1
173, 4.075, 5.6250505447387695, 1
174, 4.12, 5.66591739654541, 1
175, 4.1425, 5.706646919250488, 1
176, 4.125, 5.801598072052002, 1
177, 4.2, 5.899831771850586, 1
178, 4.1425, 5.9764580726623535, 1
179, 4.1425, 6.034363269805908, 1
180, 4.1375, 6.172541618347168, 1
181, 4.1425, 6.270432949066162, 1
182, 4.1125, 6.388988494873047, 1
183, 4.1725, 6.463312149047852, 1
184, 4.1775, 6.595530033111572, 1
185, 4.165, 6.698886871337891, 1
186, 4.165, 6.7837910652160645, 1
187, 4.1675, 6.789761066436768, 1
188, 4.1775, 6.798320770263672, 1
189, 4.2125, 6.899478912353516, 1
190, 4.1925, 6.913052082061768, 1
191, 4.205, 7.032691955566406, 1
192, 4.255, 7.05110502243042, 1
193, 4.1975, 7.154069900512695, 1
194, 4.1975, 7.252445697784424, 1
195, 4.2075, 7.349574565887451, 1
196, 4.2275, 7.410952091217041, 1
197, 4.27, 7.424246311187744, 1
198, 4.2775, 7.454423427581787, 1
199, 4.23, 7.536240577697754, 1

==> plot/ablation/good_episode.csv <==
step,load,error,threshold,collision
0, 0.0, 0.03845357522368431, 1, 0
1, 0.805, 0.06764686107635498, 28, 1
2, 0.675, 0.08101905137300491, 40, 0
3, 0.625, 0.09391579031944275, 43, 0
4, 0.755, 0.09984055161476135, 45, 0
5, 0.7, 0.10664702206850052, 47, 0
6, 0.78, 0.10529553890228271, 48, 0
7, 0.845, 0.12469536066055298, 48, 1
8, 0.56, 0.12110988795757294, 56, 0
9, 0.58, 0.12262462079524994, 54, 0
10, 0.635, 0.12310642004013062, 53, 0
11, 0.735, 0.12139265984296799, 52, 0
12, 0.725, 0.12258630245923996, 52, 0
13, 0.855, 0.14246802031993866, 51, 1
14, 0.65, 0.13408039510250092, 58, 0
15, 0.72, 0.12158410996198654, 55, 0
16, 0.585, 0.1256105601787567, 54, 0
17, 0.635, 0.12114142626523972, 53, 0
18, 0.7, 0.11864081025123596, 52, 0
19, 0.65, 0.11814804375171661, 52, 0
20, 0.74, 0.11279100924730301, 51, 0
21, 0.68, 0.11806267499923706, 51, 0
22, 0.71, 0.11315383017063141, 51, 0
23, 0.725, 0.10947144031524658, 51, 0
24, 0.595, 0.11628961563110352, 51, 0
25, 0.795, 0.11646966636180878, 51, 0
26, 0.72, 0.11682900041341782, 51, 0
27, 0.69, 0.11446567624807358, 51, 0
28, 0.735, 0.11281340569257736, 51, 0
29, 0.685, 0.11226146668195724, 51, 0
30, 0.665, 0.11170155555009842, 51, 0
31, 0.71, 0.11313172429800034, 51, 0
32, 0.7, 0.11568472534418106, 51, 0
33, 0.69, 0.12088683247566223, 51, 0
34, 0.815, 0.13956497609615326, 51, 1
35, 0.65, 0.12842807173728943, 58, 0
36, 0.635, 0.12715713679790497, 55, 0
37, 0.685, 0.12293369323015213, 54, 0
38, 0.645, 0.11658410727977753, 53, 0
39, 0.645, 0.11652928590774536, 52, 0
40, 0.655, 0.11368632316589355, 52, 0
41, 0.65, 0.1166965663433075, 51, 0
42, 0.745, 0.1187063530087471, 51, 0
43, 0.71, 0.11344581842422485, 51, 0
44, 0.665, 0.12218216806650162, 51, 0
45, 0.85, 0.14939306676387787, 51, 1
46, 0.715, 0.1342831552028656, 58, 0
47, 0.72, 0.12658895552158356, 55, 0
48, 0.77, 0.11871542781591415, 53, 0
49, 0.685, 0.12339630722999573, 52, 0
50, 0.845, 0.14091254770755768, 51, 1
51, 0.62, 0.13920988142490387, 58, 0
52, 0.805, 0.14914050698280334, 55, 1
53, 0.525, 0.14461292326450348, 61, 0
54, 0.705, 0.1353299915790558, 57, 0
55, 0.715, 0.12650853395462036, 55, 0
56, 0.68, 0.1247100755572319, 54, 0
57, 0.75, 0.1141534149646759, 53, 0
58, 0.63, 0.11923491209745407, 52, 0
59, 0.71, 0.11674951761960983, 52, 0
60, 0.71, 0.11150330305099487, 51, 0
61, 0.615, 0.11805280297994614, 51, 0
62, 0.705, 0.11628224700689316, 51, 0
63, 0.73, 0.11240605264902115, 51, 0
64, 0.705, 0.11334080994129181, 51, 0
65, 0.655, 0.11477576196193695, 51, 0
66, 0.76, 0.11137288063764572, 51, 0
67, 0.63, 0.11802208423614502, 51, 0
68, 0.7, 0.11787567287683487, 51, 0
69, 0.7, 0.1168094053864479, 51, 0
70, 0.685, 0.12159892916679382, 51, 0
71, 0.8, 0.11379263550043106, 51, 0
72, 0.745, 0.11048439145088196, 50, 0
73, 0.695, 0.11433606594800949, 50, 0
74, 0.68, 0.11542975902557373, 50, 0
75, 0.795, 0.10857988148927689, 50, 0
76, 0.685, 0.10619419068098068, 50, 0
77, 0.625, 0.11138208955526352, 50, 0
78, 0.645, 0.10930431634187698, 50, 0
79, 0.735, 0.10901135206222534, 50, 0
80, 0.645, 0.11342287063598633, 50, 0
81, 0.755, 0.11295277625322342, 50, 0
82, 0.72, 0.11877622455358505, 50, 0
83, 0.81, 0.11500336229801178, 50, 0
84, 0.76, 0.11260620504617691, 50, 0
85, 0.715, 0.10856030881404877, 50, 0
86, 0.685, 0.1056087538599968, 50, 0
87, 0.635, 0.11080984026193619, 50, 0
88, 0.665, 0.11061879247426987, 50, 0
89, 0.715, 0.114028200507164, 50, 0
90, 0.695, 0.11271585524082184, 50, 0
91, 0.57, 0.11996962875127792, 50, 0
92, 0.815, 0.12009500712156296, 50, 0
93, 0.795, 0.14151668548583984, 50, 1
94, 0.67, 0.1345316469669342, 57, 0
95, 0.775, 0.16161127388477325, 54, 1
96, 0.675, 0.1413448303937912, 61, 0
97, 0.72, 0.1313050091266632, 57, 0
98, 0.65, 0.12725389003753662, 55, 0
99, 0.6, 0.1289118528366089, 54, 0
100, 0.74, 0.12002431601285934, 53, 0
101, 0.645, 0.12355532497167587, 52, 0
102, 0.725, 0.119181327521801, 52, 0
103, 0.77, 0.11574132740497589, 51, 0
104, 0.715, 0.11392758041620255, 51, 0
105, 0.685, 0.11495617777109146, 51, 0
106, 0.685, 0.12033899128437042, 51, 0
107, 0.75, 0.11679916828870773, 51, 0
108, 0.72, 0.1113855317234993, 51, 0
109, 0.645, 0.11260227113962173, 51, 0
110, 0.685, 0.11671517789363861, 51, 0
111, 0.71, 0.11606095731258392, 51, 0
112, 0.725, 0.11225727200508118, 51, 0
113, 0.71, 0.11143668740987778, 51, 0
114, 0.67, 0.11035264283418655, 51, 0
115, 0.63, 0.11222058534622192, 51, 0
116, 0.705, 0.11367631703615189, 51, 0
117, 0.685, 0.11591171473264694, 51, 0
118, 0.705, 0.11015482246875763, 51, 0
119, 0.68, 0.11023453623056412, 51, 0
120, 0.685, 0.11165684461593628, 51, 0
121, 0.68, 0.10971303284168243, 51, 0
122, 0.665, 0.11201883107423782, 51, 1
123, 0.41, 0.12246362119913101, 57, 0
124, 0.575, 0.12739041447639465, 54, 0
125, 0.68, 0.1275147944688797, 53, 0
126, 0.72, 0.12496627122163773, 52, 0
127, 0.75, 0.12385440617799759, 52, 0
128, 0.805, 0.11717081069946289, 51, 0
129, 0.73, 0.11847727000713348, 51, 0
130, 0.74, 0.11212600022554398, 51, 0
131, 0.705, 0.11207880824804306, 50, 0
132, 0.69, 0.11077789962291718, 50, 0
133, 0.745, 0.10873737186193466, 50, 0
134, 0.63, 0.11501843482255936, 50, 0
135, 0.785, 0.10862547904253006, 50, 0
136, 0.65, 0.11547055840492249, 50, 0
137, 0.75, 0.11166814714670181, 50, 0
138, 0.75, 0.11195357143878937, 50, 0
139, 0.715, 0.11044888943433762, 50, 0
140, 0.72, 0.10963363200426102, 50, 0
141, 0.71, 0.11146700382232666, 50, 0
142, 0.67, 0.11243930459022522, 50, 0
143, 0.725, 0.1139143705368042, 50, 0
144, 0.62, 0.12174130976200104, 50, 0
145, 0.92, 0.1453956961631775, 50, 1
146, 0.685, 0.13849766552448273, 58, 0
147, 0.74, 0.12784357368946075, 55, 0
148, 0.735, 0.11878709495067596, 53, 0
149, 0.625, 0.1179889664053917, 52, 0
150, 0.745, 0.11331535875797272, 52, 0
151, 0.645, 0.11215000599622726, 51, 0
152, 0.71, 0.10966381430625916, 51, 0
153, 0.605, 0.1095956340432167, 51, 0
154, 0.635, 0.11465375125408173, 51, 0
155, 0.69, 0.11942083388566971, 51, 0
156, 0.74, 0.11653851717710495, 51, 0
157, 0.775, 0.10956007987260818, 51, 0
158, 0.61, 0.1148577332496643, 51, 0
159, 0.62, 0.11672253906726837, 51, 0
160, 0.715, 0.11408690363168716, 51, 0
161, 0.63, 0.10989632457494736, 51, 0
162, 0.65, 0.11554525047540665, 51, 0
163, 0.78, 0.11464230716228485, 51, 0
164, 0.655, 0.11453991383314133, 51, 0
165, 0.66, 0.11601827293634415, 51, 0
166, 0.745, 0.11704001575708389, 51, 0
167, 0.725, 0.11421669274568558, 51, 0
168, 0.705, 0.11414313316345215, 51, 0
169, 0.71, 0.10942351073026657, 51, 0
170, 0.645, 0.11005104333162308, 51, 0
171, 0.62, 0.11057942360639572, 51, 0
172, 0.705, 0.11282522976398468, 51, 0
173, 0.67, 0.1121826246380806, 51, 0
174, 0.65, 0.1115604043006897, 51, 0
175, 0.66, 0.11615230143070221, 51, 0
176, 0.685, 0.11692404747009277, 51, 0
177, 0.68, 0.11336229741573334, 51, 0
178, 0.67, 0.11577477306127548, 51, 0
179, 0.685, 0.11406877636909485, 51, 0
180, 0.75, 0.11119237542152405, 51, 0
181, 0.75, 0.10386642813682556, 51, 0
182, 0.535, 0.11866509169340134, 51, 0
183, 0.72, 0.11665915697813034, 51, 0
184, 0.635, 0.11716068536043167, 51, 0
185, 0.72, 0.11266566812992096, 51, 0
186, 0.67, 0.11297478526830673, 51, 0
187, 0.715, 0.11207561194896698, 51, 0
188, 0.605, 0.11664174497127533, 51, 0
189, 0.795, 0.11177221685647964, 51, 0
190, 0.6, 0.11425603926181793, 51, 0
191, 0.68, 0.11002065241336823, 51, 0
192, 0.58, 0.11605560034513474, 51, 0
193, 0.74, 0.11585286259651184, 51, 0
194, 0.67, 0.12124944478273392, 51, 0
195, 0.76, 0.11573449522256851, 51, 0
196, 0.72, 0.11593139171600342, 51, 0
197, 0.705, 0.11362752318382263, 51, 0
198, 0.665, 0.11448655277490616, 51, 0
199, 0.725, 0.10962900519371033, 51, 0

==> plot/ablation/good_episode_fixed.csv <==
step,load,error,threshold,collision
0, 0.0, 0.0683390349149704, 1, 0
1, 0.2025, 0.1172671988606453, 32, 0
2, 0.5975, 0.13246525824069977, 39, 0
3, 0.7, 0.1374068409204483, 42, 0
4, 0.7425, 0.13084258139133453, 43, 0
5, 0.6975, 0.12405112385749817, 44, 0
6, 0.65, 0.13050474226474762, 44, 0
7, 0.705, 0.13107626140117645, 44, 0
8, 0.6875, 0.13076835870742798, 44, 0
9, 0.6875, 0.1316472589969635, 44, 0
10, 0.695, 0.14369113743305206, 44, 0
11, 0.7925, 0.13270311057567596, 44, 0
12, 0.66, 0.1340920478105545, 44, 0
13, 0.69, 0.1334187239408493, 44, 0
14, 0.69, 0.13638180494308472, 44, 0
15, 0.7, 0.1337760090827942, 44, 0
16, 0.695, 0.13529597222805023, 44, 0
17, 0.7325, 0.13302740454673767, 44, 0
18, 0.6825, 0.1285010129213333, 44, 0
19, 0.6425, 0.1312297135591507, 44, 0
20, 0.6775, 0.12860362231731415, 44, 0
21, 0.67, 0.13094204664230347, 44, 0
22, 0.705, 0.12857173383235931, 44, 0
23, 0.655, 0.1334535777568817, 44, 0
24, 0.6925, 0.12765783071517944, 44, 0
25, 0.625, 0.1292598694562912, 44, 0
26, 0.69, 0.12883050739765167, 44, 0
27, 0.665, 0.12772363424301147, 44, 0
28, 0.6825, 0.1283092051744461, 44, 0
29, 0.6475, 0.13279502093791962, 44, 0
30, 0.7, 0.13633856177330017, 44, 0
31, 0.7175, 0.1372658610343933, 44, 0
32, 0.78, 0.12865732610225677, 44, 0
33, 0.645, 0.12845130264759064, 44, 0
34, 0.7125, 0.13057510554790497, 44, 0
35, 0.685, 0.13068020343780518, 44, 0
36, 0.6625, 0.13473480939865112, 44, 0
37, 0.7525, 0.1353435069322586, 44, 0
38, 0.71, 0.13552191853523254, 44, 0
39, 0.7175, 0.12847159802913666, 44, 0
40, 0.6975, 0.12749087810516357, 44, 0
41, 0.6525, 0.12682436406612396, 44, 0
42, 0.6675, 0.12150836735963821, 44, 0
43, 0.615, 0.1290401667356491, 44, 0
44, 0.695, 0.13225874304771423, 44, 0
45, 0.705, 0.12719424068927765, 44, 0
46, 0.665, 0.1279643326997757, 44, 0
47, 0.6575, 0.13615046441555023, 44, 0
48, 0.7025, 0.14562687277793884, 44, 0
49, 0.78, 0.13542477786540985, 44, 0
50, 0.735, 0.13218502700328827, 44, 0
51, 0.6975, 0.13042926788330078, 44, 0
52, 0.7225, 0.1286943405866623, 44, 0
53, 0.6975, 0.12938128411769867, 44, 0
54, 0.6675, 0.12965689599514008, 44, 0
55, 0.6925, 0.13014531135559082, 44, 0
56, 0.705, 0.1290237456560135, 44, 0
57, 0.64, 0.1305379420518875, 44, 0
58, 0.6825, 0.13464301824569702, 44, 0
59, 0.6925, 0.13144440948963165, 44, 0
60, 0.685, 0.1363048106431961, 44, 0
61, 0.71, 0.1321876049041748, 44, 0
62, 0.705, 0.13286904990673065, 44, 0
63, 0.705, 0.1370566189289093, 44, 0
64, 0.695, 0.12789490818977356, 44, 0
65, 0.6625, 0.12478543072938919, 44, 0
66, 0.6425, 0.13030734658241272, 44, 0
67, 0.6775, 0.12861444056034088, 44, 0
68, 0.665, 0.1398172825574875, 44, 0
69, 0.7725, 0.12874388694763184, 44, 0
70, 0.6475, 0.13273784518241882, 44, 0
71, 0.7225, 0.13197040557861328, 44, 0
72, 0.6575, 0.13295389711856842, 44, 0
73, 0.735, 0.13340938091278076, 44, 0
74, 0.7325, 0.12668567895889282, 44, 0
75, 0.655, 0.12989872694015503, 44, 0
76, 0.705, 0.12920954823493958, 44, 0
77, 0.6625, 0.12902268767356873, 44, 0
78, 0.67, 0.13033485412597656, 44, 0
79, 0.7225, 0.1301407516002655, 44, 0
80, 0.6775, 0.13295628130435944, 44, 0
81, 0.665, 0.13509222865104675, 44, 0
82, 0.705, 0.12954242527484894, 44, 0
83, 0.6825, 0.12744002044200897, 44, 0
84, 0.635, 0.13023465871810913, 44, 0
85, 0.6725, 0.1300816684961319, 44, 0
86, 0.69, 0.13318660855293274, 44, 0
87, 0.69, 0.13187338411808014, 44, 0
88, 0.685, 0.13457627594470978, 44, 0
89, 0.75, 0.12974503636360168, 44, 0
90, 0.6825, 0.12860333919525146, 44, 0
91, 0.7, 0.1279604732990265, 44, 0
92, 0.6775, 0.1289820522069931, 44, 0
93, 0.7, 0.12821154296398163, 44, 0
94, 0.6425, 0.13185186684131622, 44, 0
95, 0.6775, 0.12809333205223083, 44, 0
96, 0.6575, 0.13004249334335327, 44, 0
97, 0.675, 0.1313246190547943, 44, 0
98, 0.67, 0.13287238776683807, 44, 0
99, 0.6925, 0.13189610838890076, 44, 0
100, 0.6725, 0.12700115144252777, 44, 0
101, 0.6625, 0.1363106667995453, 44, 0
102, 0.72, 0.12317018955945969, 44, 0
103, 0.6075, 0.13322804868221283, 44, 0
104, 0.71, 0.13332591950893402, 44, 0
105, 0.7025, 0.12915146350860596, 44, 0
106, 0.645, 0.13665957748889923, 44, 0
107, 0.6975, 0.13461816310882568, 44, 0
108, 0.7625, 0.128154918551445, 44, 0
109, 0.6475, 0.13630200922489166, 44, 0
110, 0.7475, 0.13619565963745117, 44, 0
111, 0.75, 0.1325908750295639, 44, 0
112, 0.7, 0.13613013923168182, 44, 0
113, 0.735, 0.1290970742702484, 44, 0
114, 0.6725, 0.1353740394115448, 44, 0
115, 0.7175, 0.1372741311788559, 44, 0
116, 0.7125, 0.13826234638690948, 44, 0
117, 0.74, 0.13118445873260498, 44, 0
118, 0.7, 0.13512738049030304, 44, 0
119, 0.7575, 0.1325305700302124, 44, 0
120, 0.7125, 0.12607978284358978, 44, 0
121, 0.655, 0.13077367842197418, 44, 0
122, 0.6925, 0.13125894963741302, 44, 0
123, 0.6875, 0.12760424613952637, 44, 0
124, 0.68, 0.1256992518901825, 44, 0
125, 0.6325, 0.13564948737621307, 44, 0
126, 0.6875, 0.13712164759635925, 44, 0
127, 0.77, 0.1232893168926239, 44, 0
128, 0.6125, 0.12453463673591614, 44, 0
129, 0.63, 0.12661084532737732, 44, 0
130, 0.6575, 0.13030017912387848, 44, 0
131, 0.725, 0.13600444793701172, 44, 0
132, 0.7075, 0.13316181302070618, 44, 0
133, 0.7275, 0.13115772604942322, 44, 1
134, 0.7, 0.12372467666864395, 52, 0
135, 0.6325, 0.13217757642269135, 48, 0
136, 0.7325, 0.1275986135005951, 46, 0
137, 0.6275, 0.13227613270282745, 45, 0
138, 0.7825, 0.1289091855287552, 45, 0
139, 0.725, 0.12424857169389725, 44, 0
140, 0.6475, 0.1318281888961792, 44, 0
141, 0.7, 0.13228808343410492, 44, 0
142, 0.6925, 0.12848274409770966, 44, 0
143, 0.68, 0.12497583776712418, 44, 0
144, 0.6475, 0.12824662029743195, 44, 0
145, 0.655, 0.1365593820810318, 44, 0
146, 0.7175, 0.13326102495193481, 44, 0
147, 0.6925, 0.13092921674251556, 44, 0
148, 0.695, 0.13507243990898132, 44, 0
149, 0.7175, 0.13930454850196838, 44, 0
150, 0.77, 0.1265728622674942, 44, 0
151, 0.6325, 0.132229283452034, 44, 0
152, 0.685, 0.13155600428581238, 44, 0
153, 0.7, 0.12879154086112976, 44, 0
154, 0.6725, 0.13561688363552094, 44, 0
155, 0.7425, 0.13509759306907654, 44, 0
156, 0.7175, 0.13646593689918518, 44, 0
157, 0.7475, 0.13275685906410217, 44, 0
158, 0.755, 0.12482050061225891, 44, 0
159, 0.6475, 0.13320764899253845, 44, 0
160, 0.7125, 0.1310213804244995, 44, 0
161, 0.6875, 0.12998715043067932, 44, 0
162, 0.66, 0.13520397245883942, 44, 0
163, 0.72, 0.12737970054149628, 44, 0
164, 0.705, 0.12807542085647583, 44, 0
165, 0.65, 0.13449209928512573, 44, 0
166, 0.715, 0.13149872422218323, 44, 0
167, 0.7025, 0.13115298748016357, 44, 0
168, 0.715, 0.12918104231357574, 44, 0
169, 0.695, 0.1333579421043396, 44, 0
170, 0.7275, 0.1305418759584427, 44, 0
171, 0.64, 0.13522669672966003, 44, 0
172, 0.765, 0.13393035531044006, 44, 0
173, 0.7325, 0.1348443478345871, 44, 0
174, 0.685, 0.13286060094833374, 44, 0
175, 0.7075, 0.12985503673553467, 44, 0
176, 0.665, 0.12906992435455322, 44, 0
177, 0.675, 0.12662167847156525, 44, 0
178, 0.645, 0.13074900209903717, 44, 0
179, 0.68, 0.12692391872406006, 44, 0
180, 0.67, 0.1340876817703247, 44, 0
181, 0.6725, 0.13113494217395782, 44, 0
182, 0.67, 0.13294510543346405, 44, 0
183, 0.7275, 0.1356125771999359, 44, 0
184, 0.6975, 0.12544213235378265, 44, 0
185, 0.61, 0.13107459247112274, 44, 0
186, 0.6675, 0.1334512084722519, 44, 0
187, 0.7325, 0.13098862767219543, 44, 0
188, 0.7075, 0.1296878457069397, 44, 0
189, 0.6825, 0.12728890776634216, 44, 0
190, 0.6525, 0.1298748403787613, 44, 0
191, 0.6875, 0.1297498196363449, 44, 0
192, 0.6775, 0.13316673040390015, 44, 0
193, 0.7375, 0.13207678496837616, 44, 0
194, 0.7175, 0.13356593251228333, 44, 0
195, 0.72, 0.12613460421562195, 44, 0
196, 0.6475, 0.134782612323761, 44, 0
197, 0.7625, 0.12922386825084686, 44, 0
198, 0.6975, 0.1315104216337204, 44, 0
199, 0.71, 0.1337539404630661, 44, 0

==> plot/ablation/results_200.csv <==
load,error
0.54,0.13630
0.55,0.13338
0.57,0.130363
0.58,0.127128
0.6,0.12522
0.61,0.124333
0.7335,0.1610
0.7739,0.1752
1.7288,0.7589

==> plot/ablation/results_400.csv <==
load,reward
0.28,-0.34377731997519734
0.36,-0.33210028111934664
0.47,-0.3168570885062218
0.53,-0.3232647229358554
0.58,-0.35965666852891446
0.66,-0.42960314191877

==> plot/ablation/results_800.csv <==
load,average_reward
0.471260625,0.21302133921533822
0.5499556250000001,0.1989867517352104
0.63000937,0.19210119327157735
0.71,0.1874869680404663
0.78,0.1987987148016691

==> plot/binomial_distribution.csv <==
x,y
-5.000000000000000000e-01,0.000000000000000000e+00
-4.899999999999999911e-01,0.000000000000000000e+00
-4.800000000000000377e-01,0.000000000000000000e+00
-4.700000000000000289e-01,0.000000000000000000e+00
-4.600000000000000200e-01,0.000000000000000000e+00
-4.500000000000000111e-01,0.000000000000000000e+00
-4.400000000000000022e-01,0.000000000000000000e+00
-4.299999999999999933e-01,0.000000000000000000e+00
-4.200000000000000400e-01,0.000000000000000000e+00
-4.100000000000000311e-01,0.000000000000000000e+00
-4.000000000000000222e-01,0.000000000000000000e+00
-3.900000000000000133e-01,0.000000000000000000e+00
-3.800000000000000044e-01,0.000000000000000000e+00
-3.699999999999999956e-01,0.000000000000000000e+00
-3.599999999999999867e-01,0.000000000000000000e+00
-3.499999999999999778e-01,0.000000000000000000e+00
-3.400000000000000244e-01,0.000000000000000000e+00
-3.300000000000000155e-01,0.000000000000000000e+00
-3.200000000000000067e-01,0.000000000000000000e+00
-3.100000000000000533e-01,0.000000000000000000e+00
-3.000000000000000444e-01,0.000000000000000000e+00
-2.900000000000000355e-01,0.000000000000000000e+00
-2.800000000000000266e-01,0.000000000000000000e+00
-2.700000000000000178e-01,0.000000000000000000e+00
-2.600000000000000089e-01,0.000000000000000000e+00
-2.500000000000000000e-01,0.000000000000000000e+00
-2.400000000000000189e-01,0.000000000000000000e+00
-2.300000000000000100e-01,0.000000000000000000e+00
-2.200000000000000289e-01,0.000000000000000000e+00
-2.100000000000000200e-01,0.000000000000000000e+00
-2.000000000000000111e-01,0.000000000000000000e+00
-1.900000000000000022e-01,0.000000000000000000e+00
-1.800000000000000211e-01,0.000000000000000000e+00
-1.700000000000000122e-01,0.000000000000000000e+00
-1.600000000000000033e-01,0.000000000000000000e+00
-1.500000000000000222e-01,0.000000000000000000e+00
-1.400000000000000133e-01,2.520231809354028685e-26
-1.300000000000000044e-01,1.859747787171368176e-20
-1.200000000000000094e-01,1.882973293519748369e-16
-1.100000000000000144e-01,2.588350527082700602e-13
-1.000000000000000056e-01,9.286445688053578156e-11
-9.000000000000001055e-02,1.200552550346969947e-08
-8.000000000000001554e-02,6.785383771237583183e-07
-7.000000000000000666e-02,1.907467504172310194e-05
-6.000000000000001166e-02,2.924755057903467197e-04
-5.000000000000001665e-02,2.621393807522580995e-03
-4.000000000000000777e-02,1.449320612923775571e-02
-3.000000000000001277e-02,5.160321020260540126e-02
-2.000000000000001776e-02,1.225580761605090940e-01
-1.000000000000000888e-02,1.999235339312930848e-01
0.000000000000000000e+00,2.295967966031086938e-01
9.999999999999981126e-03,1.895881106087028145e-01
1.999999999999999001e-02,1.146337777249872153e-01
2.999999999999999889e-02,5.156615142493136544e-02
3.999999999999998002e-02,1.749931290109124626e-02
4.999999999999998890e-02,4.535576081567336583e-03
5.999999999999999778e-02,9.077302836603176042e-04
6.999999999999997891e-02,1.416595820793783024e-04
7.999999999999998779e-02,1.739068201821117462e-05
8.999999999999999667e-02,1.692810610653032192e-06
9.999999999999997780e-02,1.315925878304480321e-07
1.099999999999999867e-01,8.222547887459612754e-09
1.199999999999999956e-01,4.154299430544059498e-10
1.300000000000000044e-01,1.706247838133453993e-11
1.400000000000000133e-01,5.724953300339920586e-13
1.499999999999999667e-01,1.576291157706071383e-14
1.599999999999999756e-01,3.576176165797977636e-16
1.699999999999999845e-01,6.710456171215147160e-18
1.799999999999999933e-01,1.045035680890048442e-19
1.900000000000000022e-01,1.354956667116517325e-21
2.000000000000000111e-01,1.466858405302259107e-23
2.099999999999999645e-01,1.329430125996746818e-25
2.199999999999999734e-01,1.011122578877037173e-27
2.299999999999999822e-01,6.467800590076297888e-30
2.399999999999999911e-01,3.486506784852848940e-32
2.500000000000000000e-01,1.586683223409704829e-34
2.600000000000000089e-01,6.106090400066553430e-37
2.699999999999999623e-01,1.989956899563662020e-39
2.799999999999999711e-01,5.499153803190477525e-42
2.899999999999999800e-01,1.290081965171210867e-44
2.999999999999999889e-01,2.571823943726397963e-47
3.099999999999999978e-01,4.360526175147376557e-50
3.200000000000000067e-01,6.292473323379514425e-53
3.299999999999999600e-01,7.732878387595118216e-56
3.399999999999999689e-01,8.096427176495266307e-59
3.499999999999999778e-01,7.224649658210022706e-62
3.599999999999999867e-01,5.495336275849365230e-65
3.699999999999999956e-01,3.563308857233915908e-68
3.800000000000000044e-01,1.969548886228127043e-71
3.900000000000000133e-01,9.277932459399837660e-75
4.000000000000000222e-01,3.723643412790132231e-78
4.100000000000000311e-01,1.272688955203821689e-81
4.200000000000000400e-01,3.702212034056082375e-85
4.299999999999999378e-01,9.159547777855775111e-89
4.399999999999999467e-01,1.925702837110753463e-92
4.499999999999999556e-01,3.436954236065892966e-96
4.599999999999999645e-01,5.201516547869821310e-100
4.699999999999999734e-01,6.666435170514476416e-104
4.799999999999999822e-01,7.224879704676321651e-108
4.899999999999999911e-01,6.610486198454256873e-112


==> plot/different_sigmas/no_info_100.csv <==
name,average_reward,std_reward,throughput,collision,load,quantile_reward,std_quantile_reward,target_load
TargetIRSA_0.5,-0.1572384265102446,0.0047572618904990075,0.52999,0.05840608390090728,0.5953099999999999,-0.6121371861584485,0.013466014136862395,0.5
TargetIRSA_0.55,-0.1581832399778068,0.009216822673555846,0.553545,0.0976325384901681,0.66496,-0.5551780195459723,0.026059643831664165,0.55
TargetIRSA_0.6,-0.17692585289571433,0.019882304656499684,0.54292,0.18421684833509414,0.745015,-0.647380240727216,0.05424943792732675,0.6
TargetIRSA_0.65,-0.1820448874030262,0.013523395082273536,0.51961,0.24323441304975502,0.7808350000000001,-0.7266854743957519,0.03840011047102255,0.65
TargetIRSA_0.7,-0.19567351930588484,0.020136877532183167,0.48562,0.3062256802359076,0.8128099999999999,-0.8373851275742054,0.057023062377140096,0.7
TargetIRSA_0.75,-0.2243155079865828,0.01026213185384934,0.43538,0.3919378348604008,0.85982,-0.8865956822037697,0.02863578768098414,0.75
TargetIRSA_0.8,-0.25522153824288396,0.05814806540351001,0.39977999999999997,0.4516673005179575,0.90131,-1.211536666199565,0.1669703685255551,0.8



==> plot/different_sigmas/no_info_200.csv <==
name,average_reward,std_reward,throughput,collision,load,quantile_reward,std_quantile_reward,target_load
TargetIRSA_0.5,-0.14723565796017646,0.0011227551316865955,0.547135,0.001062507574406294,0.5479825,-0.5426919353604317,0.00302068920059228,0.5
TargetIRSA_0.55,-0.13511084229126571,0.0010410384675315217,0.5919825,0.002164687222182641,0.5939175,-0.5101044070869684,0.0029980756553940036,0.55
TargetIRSA_0.6,-0.12796091696061193,0.0012467760672437002,0.6312000000000001,0.004497267132691654,0.6349375,-0.4850122932046652,0.003772782050107183,0.6
TargetIRSA_0.65,-0.12632829280756414,0.0006004136063949413,0.6673375,0.026433490322851624,0.6891799999999999,-0.46942604625225065,0.0016009923867803153,0.65
TargetIRSA_0.7,-0.13129579009488224,0.0021594229888354933,0.648995,0.09995482229778402,0.7338499999999999,-0.48659722218662504,0.006255602702868075,0.7
TargetIRSA_0.75,-0.13415720872953535,0.00288784610897603,0.6224400000000001,0.1543472847859092,0.7551125,-0.5158261779621243,0.008440489533988045,0.75
TargetIRSA_0.8,-0.150596032788977,0.0030226516455441705,0.5528399999999999,0.26284602610065694,0.7836825000000001,-0.5827304372861981,0.008285038781539435,0.8

==> plot/different_sigmas/no_info_400.csv <==
name,average_reward,std_reward,throughput,collision,load,quantile_reward,std_quantile_reward,target_load
TargetIRSA_0.5,-0.1632802324257791,0.0003891453870050708,0.511195,5.1813471502590676e-06,0.5111975,-0.6246077374219895,0.0010327667270090548,0.5
TargetIRSA_0.55,-0.15529531354829668,0.0007647188600541303,0.57839875,4.672897196261682e-06,0.5784012499999999,-0.5920418483018876,0.0021393501941410387,0.55
TargetIRSA_0.6,-0.1452124848738313,0.00025170098909813217,0.6085662500000001,2.0706055344357675e-05,0.6085787500000002,-0.5556754612475633,0.0005346913483449363,0.6
TargetIRSA_0.65,-0.13888785799965261,0.0008192371762094805,0.67577,0.0020371457238796066,0.6774112499999999,-0.5255923659950494,0.002239370075258597,0.65
TargetIRSA_0.7,-0.1344802103675902,0.0008173093638582343,0.71387125,0.007918806617893431,0.7202974999999999,-0.515400592982769,0.0023426475777216125,0.7
TargetIRSA_0.75,-0.1373482190258801,0.001787252454353745,0.70172,0.05931164467770814,0.7512112500000001,-0.5622428796738386,0.0042888115406325865,0.75
TargetIRSA_0.8,-0.15937548894435166,0.0020757374734108494,0.610895,0.20251584215194623,0.7845787499999999,-0.6083573662638664,0.005634599217925564,0.8

==> plot/different_sigmas/no_info_600.csv <==
name,average_reward,std_reward,throughput,collision,load,quantile_reward,std_quantile_reward,target_load
TargetIRSA_0.5,-0.18458991190791132,0.0004750243939784275,0.5083541666666667,1.007946716499865e-05,0.5083591666666666,-0.712086827263236,0.0014900021180551332,0.5
TargetIRSA_0.55,-0.17779482677206396,0.00043042590106573734,0.5652375,3.003003003003003e-06,0.5652391666666667,-0.681602644443512,0.0009707773674816433,0.55
TargetIRSA_0.6,-0.16634798246994614,0.00030674279764962743,0.6052641666666667,5.487525276443483e-06,0.6052675000000001,-0.6492982680499554,0.0008454444585141288,0.6
TargetIRSA_0.65,-0.16087839477509258,0.000611132682174521,0.6553716666666667,5.2619205664343405e-06,0.655375,-0.6224134207963944,0.0019850846637237143,0.65
TargetIRSA_0.7,-0.1529096894748509,0.00041153335479550315,0.709975,9.319420032834796e-06,0.7099816666666667,-0.5925398002713919,0.001260582336823267,0.7
TargetIRSA_0.75,-0.15084717959910632,0.0008602633278914522,0.7431166666666665,0.014012495554358082,0.7546591666666667,-0.6009089893251658,0.0018770032721328097,0.75
TargetIRSA_0.8,-0.16028578159958123,0.0020209258867168274,0.7093566666666666,0.08386764986268846,0.7794699999999999,-0.6503269136697054,0.005590518305732361,0.8

==> plot/different_sigmas/no_info_800.csv <==
name,average_reward,std_reward,throughput,collision,load,quantile_reward,std_quantile_reward,target_load
TargetIRSA_0.5,-0.20899485955387356,0.0005479274595521391,0.509813125,4.939355688491302e-06,0.5098156250000001,-0.8042835270315409,0.0014369268587035439,0.5
TargetIRSA_0.55,-0.19951457320153715,0.0006233100284326814,0.5529575,6.715821716750105e-06,0.5529612500000001,-0.7654689475893974,0.0020342856278291435,0.55
TargetIRSA_0.6,-0.18986227432638408,0.00021640936200257538,0.60170875,6.0539343306461764e-06,0.6017125000000001,-0.7392586165964603,0.0009805190730456195,0.6
TargetIRSA_0.65,-0.18161660642176866,0.00028792254188767636,0.6560943750000001,9.475853085629518e-06,0.656100625,-0.7111529486477375,0.001281095642582163,0.65
TargetIRSA_0.7,-0.1766420627310872,0.0004057300909781466,0.701936875,5.3876895982159145e-06,0.7019406250000001,-0.6921248949766159,0.0018276075727289979,0.7
TargetIRSA_0.75,-0.1739211836978793,0.0008794261650364428,0.74990125,0.003975502885178,0.753155,-0.6689734884500504,0.0027349391545026984,0.75
TargetIRSA_0.8,-0.18907616399228572,0.0033068668471624,0.7047137500000001,0.10365485882964356,0.792100625,-0.7378769353032112,0.0091450055030282,0.8

==> plot/different_sigmas/results_100.csv <==
name,target_load,average_reward,std_reward,throughput,collision,load,quantile_reward,std_quantile_reward
TargetIRSA_0.5,0.5,0.1474597558276728,0.0026976904080295906,0.499645,0.01366434750338947,0.5068750000000001,0.5380287891365587,0.00972674086582909
TargetIRSA_0.55,0.55,0.1363059196677059,0.0026051109468656374,0.5423450000000001,0.01709459905896719,0.5522950000000001,0.49823623557016256,0.008857175224305345
TargetIRSA_0.6,0.6,0.13031100799143314,0.0008383812569595016,0.5778399999999999,0.02763765275355079,0.596735,0.4768836334645748,0.003266405287194832
TargetIRSA_0.65,0.65,0.1273017683196813,0.0020448911076953627,0.594585,0.05998037529563853,0.640085,0.4664217046238482,0.007170478934523303
TargetIRSA_0.7,0.7,0.1292185099190101,0.0035110642498563005,0.58821,0.11591052897993327,0.68202,0.47412968770042063,0.012228226237217943
TargetIRSA_0.75,0.75,0.13703486331179737,0.004157116749521811,0.559235,0.1920021324241404,0.7199800000000001,0.5023960402943194,0.014961997927747946
TargetIRSA_0.8,0.8,0.1465215244954452,0.0032520094548368276,0.51664,0.26563974692117437,0.745395,0.5378668497353792,0.011437733242536269


==> plot/different_sigmas/results_200.csv <==
name,target_load,average_reward,std_reward,throughput,collision,load,quantile_reward,std_quantile_reward
TargetIRSA_0.5,0.5,0.14435583867691457,0.0012688430334301226,0.5033025,0.013923468182869846,0.5105074999999999,0.5348701044619084,0.004708581008864441
TargetIRSA_0.55,0.55,0.13410233445465564,0.0015365601354460695,0.553375,0.015458712258483321,0.562225,0.4974297437816858,0.004807079308012426
TargetIRSA_0.6,0.6,0.1248056094031781,0.0008972246112698073,0.6068475,0.01638276772464701,0.6170775000000001,0.4647698887586593,0.003185036834277144
TargetIRSA_0.65,0.65,0.120100023644045,0.0014279336178167695,0.638905,0.023549965152614902,0.6554449999999999,0.4475600614100695,0.004816418925142929
TargetIRSA_0.7,0.7,0.1179421329367906,0.0017924416562456868,0.661225,0.051009523560207465,0.7011099999999999,0.4406145088896155,0.006031836472453491
TargetIRSA_0.75,0.75,0.12357273707911372,0.002163180248817767,0.6326600000000001,0.12195307536146723,0.7329049999999999,0.46223260831087826,0.007919537567348443
TargetIRSA_0.8,0.8,0.1369961536154151,0.0020028668356212222,0.563225,0.23035920460639794,0.7604650000000001,0.5126901979595423,0.00748408891870466


==> plot/different_sigmas/results_400.csv <==
name,target_load,average_reward,std_reward,throughput,collision,load,quantile_reward,std_quantile_reward
TargetIRSA_0.5,0.5,0.16102545931190254,0.0002913323318312368,0.502345,0.013622858108941585,0.50935,0.6080687302872538,0.0007750120453182625
TargetIRSA_0.55,0.55,0.15173062540590762,0.00034043898702628474,0.54821375,0.014924543406509888,0.556605,0.5738867203891277,0.0013649473735267664
TargetIRSA_0.6,0.6,0.1429915071204305,0.00022429636572837052,0.600795,0.01600534605605343,0.61065125,0.5418636225908995,0.0012148853159308789
TargetIRSA_0.65,0.65,0.1358299991823733,0.0009305709542109347,0.65442125,0.018642106820711293,0.6671325,0.5159219186231494,0.0036190100364349425
TargetIRSA_0.7,0.7,0.13083824713155626,0.0005095901697459069,0.69877625,0.02488155470566186,0.71726375,0.49723237962275746,0.0017950504861209806
TargetIRSA_0.75,0.75,0.13419475916400553,0.0019039910034042184,0.68924875,0.07386839032215092,0.74903875,0.5111242413073778,0.007080120093026311
TargetIRSA_0.8,0.8,0.148604088537395,0.0030899169073392244,0.62042125,0.1870361318497367,0.7787550000000001,0.5681444096416235,0.011781530134624582


==> plot/different_sigmas/results_600.csv <==
name,target_load,average_reward,std_reward,throughput,collision,load,quantile_reward,std_quantile_reward
TargetIRSA_0.5,0.5,0.18211939983442427,0.00037454428236706174,0.5040508333333333,0.013659164861982027,0.511085,0.6934530277103186,0.001983427467918408
TargetIRSA_0.55,0.55,0.17298170559853315,0.000153851268568691,0.5506774999999999,0.014641221754800962,0.5589149999999999,0.6596741153597832,0.0010262911286156424
TargetIRSA_0.6,0.6,0.16461777297407387,0.00041672850667925666,0.6045641666666667,0.01621600170309676,0.6146016666666667,0.628252615481615,0.0018804517298784565
TargetIRSA_0.65,0.65,0.1588505412787199,0.00038505039783927287,0.6427974999999999,0.017608158873463866,0.6544041666666667,0.6080620405077934,0.001979900195653331
TargetIRSA_0.7,0.7,0.15179178431630136,0.0005197480746555911,0.70718,0.02003783624233938,0.7218241666666667,0.5810537459403277,0.0018025467467922037
TargetIRSA_0.75,0.75,0.15227162039279937,0.0017389345450388595,0.7212999999999999,0.04746641956254877,0.7595366666666666,0.5840045824795961,0.006060436572942643
TargetIRSA_0.8,0.8,0.16740291523933412,0.0016279032045581393,0.6579375,0.15502074202891547,0.7882991666666667,0.6441985994875431,0.006753729990334427


==> plot/imperfect_sic/imperfect_sic_100_slots.csv <==
load,throughput,collision,average_reward,quantile_reward,target_load
0.547125,0.504145,0.0739481579444795,0.1477631553821265,0.4069442792385816,0.5
0.614695,0.515,0.1278715638134723,0.1481685919389128,0.4067394200116396,0.55
0.798595,0.4262849999999999,0.3523853672182515,0.243240153058432,0.6640111985951662,0.6
0.98468,0.30443,0.5803783148722539,0.364967105592601,0.9895661347452552,0.65
1.171295,0.1552049999999999,0.8070835549232129,0.610873198534362,1.6560552115608007,0.7
1.2931700000000002,0.10097,0.8819938869769228,0.7643104508351535,2.065104113392532,0.75
1.3064950000000002,0.09509,0.8909998850882731,0.8025675326474011,2.165967769710347,0.8


==> plot/imperfect_sic/imperfect_sic_200_slots.csv <==
load,throughput,collision,average_reward,quantile_reward,target_load
0.5377325000000001,0.500395,0.0685867353858031,0.146006773982197,0.3988192075788974,0.5
0.599375,0.5530525000000001,0.0761622434605851,0.1355278781224042,0.3696411306560039,0.55
0.6521425,0.584195,0.0954785197337944,0.130635482000187,0.3562768355868757,0.6
1.1299875,0.23057,0.6901281320106584,0.7724013256579637,2.050703184261918,0.65
1.298495,0.099125,0.8850402901746741,1.1030361314341426,2.9227894345633683,0.7
1.4480275,0.0505674999999999,0.946552002818244,1.6703392788190394,4.447774076778441,0.75
1.5009425,0.039355,0.9601820706163248,1.7585359630640596,4.713555628880858,0.8


==> plot/imperfect_sic/imperfect_sic_400_slots.csv <==
load,throughput,collision,average_reward,quantile_reward,target_load
0.53094,0.49440125,0.0682167673653366,0.1650770336128771,0.4484513867124915,0.5
0.58251,0.53861375,0.0746388087261916,0.1563094982467592,0.4239442656338215,0.55
0.6384862499999999,0.58601625,0.0814876386437628,0.1478257176615297,0.4004131246656179,0.6
0.815625,0.5293225,0.2471395083683283,0.428397027052939,1.158873255431652,0.65
1.396775,0.08521,0.8990395925572018,2.3705138796418903,6.335850983262062,0.7
1.4786325,0.04310625,0.9555610125771492,2.896125004868954,7.741556075714528,0.75
1.53067625,0.03429375,0.9657817967509802,3.072124343957752,8.330795515574515,0.8


==> plot/imperfect_sic/imperfect_sic_600_slots.csv <==
load,throughput,collision,average_reward,quantile_reward,target_load
0.5302241666666666,0.4935366666666666,0.0686927491498138,0.188022296346724,0.5086833106577396,0.5
0.5801658333333334,0.536315,0.0750421460763258,0.1793246652074158,0.4844344195276499,0.55
0.6390791666666666,0.5862908333333333,0.0820489115610172,0.1716069012768566,0.4632222710102796,0.6
0.6816116666666667,0.6218391666666666,0.0871074583689819,0.166357464954257,0.4483848369717598,0.65
1.2371458333333334,0.2262466666666666,0.7071042552292486,2.5503363184295598,6.954062675222755,0.7
1.4233833333333332,0.0532674999999999,0.9437570767988284,3.5564487461559477,9.636985356152058,0.75
1.4748475,0.0362858333333333,0.9643440880594903,4.02097903207317,10.95137604494393,0.8


==> plot/plr_12_slot.txt <==
2.000000e-01 9.201513e-05 3.336393e-06
2.411765e-01 9.362474e-05 3.455257e-06
2.823529e-01 1.313648e-04 7.965076e-06
3.235294e-01 1.581996e-04 8.247004e-06
3.647059e-01 1.860049e-04 7.308461e-06
4.058824e-01 1.871685e-04 8.629179e-06
4.470588e-01 2.118394e-04 3.817650e-05
4.882353e-01 3.362173e-04 4.222035e-04
5.294118e-01 7.753639e-04 3.002357e-03
5.705882e-01 2.967461e-03 1.279119e-02
6.117647e-01 1.022940e-02 4.440464e-02
6.529412e-01 3.203568e-02 1.092582e-01
6.941176e-01 8.050617e-02 2.168360e-01
7.352941e-01 1.649033e-01 3.576738e-01
7.764706e-01 2.814629e-01 5.103199e-01
8.176471e-01 4.163969e-01 6.401891e-01
8.588235e-01 5.531856e-01 7.415039e-01
9.000000e-01 6.685269e-01 8.114052e-01


==> plot/plr_82_slot_irregular.txt <==
2.000000e-01 1.707254e-06 
2.411765e-01 1.213649e-06 
2.823529e-01 1.209599e-06 
3.235294e-01 2.865029e-06 
3.647059e-01 3.075361e-06 
4.058824e-01 3.365618e-06 
4.470588e-01 2.673498e-06 
4.882353e-01 4.122671e-06 
5.294118e-01 3.915986e-06 
5.705882e-01 4.082000e-06 
6.117647e-01 4.405127e-06 
6.529412e-01 5.174781e-06 
6.941176e-01 2.211883e-05 
7.352941e-01 1.233150e-03
7.430000e-01 2.280950e-03
7.570000e-01 7.791360e-03 
7.764706e-01 2.736874e-02
7.900000e-01 5.736664e-02 
8.176471e-01 1.926182e-01 
8.588235e-01 4.971402e-01 
9.000000e-01 7.107528e-01 


==> plot/plr_82_slot_regular.txt <==
2.000000e-01 0.000000e+00
2.411765e-01 0.000000e+00
2.823529e-01 0.000000e+00
3.235294e-01 7.538038e-08
3.647059e-01 0.000000e+00
4.058824e-01 0.000000e+00
4.470588e-01 0.000000e+00
4.882353e-01 0.000000e+00
5.294118e-01 4.606177e-08
5.705882e-01 0.000000e+00
6.117647e-01 3.985993e-08
6.529412e-01 1.724809e-04
6.941176e-01 1.085631e-02
7.050000e-01 2.301487e-02
7.150000e-01 4.771855e-02
7.352941e-01 1.305036e-01
7.764706e-01 4.416863e-01
8.176471e-01 6.931986e-01
8.588235e-01 7.909629e-01
9.000000e-01 8.390975e-01


==> plot/ppo_training_progress.csv <==
Step,Value
5.000000000000000000e+03,-3.961596937427790621e+00
1.000000000000000000e+04,-3.975410370362693069e+00
1.500000000000000000e+04,-3.962845824090148295e+00
2.000000000000000000e+04,-3.866398770687974995e+00
2.500000000000000000e+04,-3.719455127614442524e+00
3.000000000000000000e+04,-3.605236462581152601e+00
3.500000000000000000e+04,-3.466988798907824521e+00
4.000000000000000000e+04,-3.212971861205710766e+00
4.500000000000000000e+04,-3.049892214432428972e+00
5.000000000000000000e+04,-2.922609700945567379e+00
5.500000000000000000e+04,-2.770681876643377617e+00
6.000000000000000000e+04,-2.566098016259660053e+00
6.500000000000000000e+04,-2.471897155640682353e+00
7.000000000000000000e+04,-2.324026251213114680e+00
7.500000000000000000e+04,-2.172323135071783096e+00
8.000000000000000000e+04,-2.062259336333561066e+00
8.500000000000000000e+04,-1.939526020026629549e+00
9.000000000000000000e+04,-1.825400058358721989e+00
9.500000000000000000e+04,-1.743280499345577716e+00
1.000000000000000000e+05,-1.655089962129264070e+00
1.050000000000000000e+05,-1.549243917633805978e+00
1.100000000000000000e+05,-1.461482063077540472e+00
1.150000000000000000e+05,-1.445454030416303493e+00
1.200000000000000000e+05,-1.376262693067613840e+00
1.250000000000000000e+05,-1.345191481754884011e+00
1.300000000000000000e+05,-1.304758222289962077e+00
1.350000000000000000e+05,-1.339565314631792292e+00
1.400000000000000000e+05,-1.324363247102310348e+00
1.450000000000000000e+05,-1.314445874704765149e+00
1.500000000000000000e+05,-1.238893290585491469e+00
1.550000000000000000e+05,-1.104749169128327546e+00
1.600000000000000000e+05,-1.023824597096569811e+00
1.650000000000000000e+05,-8.793298657285082420e-01
1.700000000000000000e+05,-7.809241278114897877e-01
1.750000000000000000e+05,-6.616010955030219298e-01
1.800000000000000000e+05,-5.500364859676101226e-01
1.850000000000000000e+05,-4.186797515485899956e-01
1.900000000000000000e+05,-3.787308195804655608e-01
1.950000000000000000e+05,-3.416748354649274400e-01
2.000000000000000000e+05,-3.587206134161996518e-01
2.050000000000000000e+05,-2.828190322942223944e-01
2.100000000000000000e+05,-3.056075450782732572e-01
2.150000000000000000e+05,-2.613552864487544980e-01
2.200000000000000000e+05,-2.508557061772862529e-01
2.250000000000000000e+05,-2.388507167445979851e-01
2.300000000000000000e+05,-2.242159075732972906e-01
2.350000000000000000e+05,-2.194438703876157859e-01
2.400000000000000000e+05,-2.316853433709960830e-01
2.450000000000000000e+05,-2.240722608922442738e-01
2.500000000000000000e+05,-2.617746560542634215e-01
2.550000000000000000e+05,-2.235220178694877213e-01
2.600000000000000000e+05,-2.294686550156712357e-01
2.650000000000000000e+05,-2.948007352838585282e-01
2.700000000000000000e+05,-2.339224342096791476e-01
2.750000000000000000e+05,-2.357325566599473288e-01
2.800000000000000000e+05,-2.442448145255941838e-01
2.850000000000000000e+05,-1.698940229498794030e-01
2.900000000000000000e+05,-1.446005498935934164e-01
2.950000000000000000e+05,-1.251547027657447519e-01
3.000000000000000000e+05,-1.142608280987351954e-01
3.050000000000000000e+05,-1.365266643099261323e-01
3.100000000000000000e+05,-1.749626397410118939e-01
3.150000000000000000e+05,-2.154594440679822309e-01
3.200000000000000000e+05,-2.327885733593552664e-01
3.250000000000000000e+05,-2.518384929407018191e-01
3.300000000000000000e+05,-3.247152071030500742e-01
3.350000000000000000e+05,-3.253940492589334488e-01
3.400000000000000000e+05,-2.888314197969222841e-01
3.450000000000000000e+05,-2.819936978279461437e-01
3.500000000000000000e+05,-2.749465652654237702e-01
3.550000000000000000e+05,-2.790356146233318735e-01
3.600000000000000000e+05,-2.507231536820003215e-01
3.650000000000000000e+05,-2.210099983373933763e-01
3.700000000000000000e+05,-2.579703026203991612e-01
3.750000000000000000e+05,-2.391170006677262594e-01
3.800000000000000000e+05,-2.931397587660030113e-01
3.850000000000000000e+05,-2.992701483591871381e-01
3.900000000000000000e+05,-2.726036123786481080e-01
3.950000000000000000e+05,-3.611799741343434955e-01
4.000000000000000000e+05,-3.247134812124254366e-01
4.050000000000000000e+05,-2.991011037843580578e-01
4.100000000000000000e+05,-3.148500643196782689e-01
4.150000000000000000e+05,-2.984621029668682035e-01
4.200000000000000000e+05,-3.238266164121856305e-01
4.250000000000000000e+05,-2.783144755582409036e-01
4.300000000000000000e+05,-3.131392306406656778e-01
4.350000000000000000e+05,-3.055405257479845149e-01
4.400000000000000000e+05,-3.236676802930215646e-01
4.450000000000000000e+05,-3.701786209697406904e-01
4.500000000000000000e+05,-3.013117722153346723e-01
4.550000000000000000e+05,-2.990613756188864603e-01
4.600000000000000000e+05,-2.504545515867220296e-01
4.650000000000000000e+05,-2.217460865682150395e-01
4.700000000000000000e+05,-2.078983340148621017e-01
4.750000000000000000e+05,-1.973607687543856015e-01
4.800000000000000000e+05,-1.802077114038651284e-01
4.850000000000000000e+05,-1.291341250478977853e-01
4.900000000000000000e+05,-1.517840385660572389e-01
4.950000000000000000e+05,-1.672438867108580751e-01
5.000000000000000000e+05,-1.682349908029268371e-01
5.050000000000000000e+05,-2.053165158620908204e-01
5.100000000000000000e+05,-2.540402355195821027e-01
5.150000000000000000e+05,-2.456167253451455590e-01
5.200000000000000000e+05,-3.099976741963392235e-01
5.250000000000000000e+05,-3.490319646478355353e-01
5.300000000000000000e+05,-2.802255415609308242e-01
5.350000000000000000e+05,-3.390091430605927103e-01
5.400000000000000000e+05,-3.230781252185964125e-01
5.450000000000000000e+05,-3.237900511281094351e-01
5.500000000000000000e+05,-3.350588504284234825e-01
5.550000000000000000e+05,-3.541158495920257443e-01
5.600000000000000000e+05,-3.110676216076884160e-01
5.650000000000000000e+05,-3.438101649901822432e-01
5.700000000000000000e+05,-3.604997681993661329e-01
5.750000000000000000e+05,-3.933104962249804326e-01
5.800000000000000000e+05,-3.903862794669940572e-01
5.850000000000000000e+05,-3.829214139322084098e-01
5.900000000000000000e+05,-4.096510642387148904e-01
5.950000000000000000e+05,-4.323758971772360127e-01
6.000000000000000000e+05,-4.420611787147609162e-01
6.050000000000000000e+05,-4.600252289805469852e-01
6.100000000000000000e+05,-4.342013457514694585e-01
6.150000000000000000e+05,-4.837884855170987430e-01
6.200000000000000000e+05,-4.326230590939422194e-01
6.250000000000000000e+05,-5.014713005888782327e-01
6.300000000000000000e+05,-4.613524506825754656e-01
6.350000000000000000e+05,-4.245127760489053048e-01
6.400000000000000000e+05,-4.431183045861588066e-01
6.450000000000000000e+05,-4.121285013251003715e-01
6.500000000000000000e+05,-3.891152919547113398e-01
6.550000000000000000e+05,-3.885288373859083766e-01
6.600000000000000000e+05,-4.011963897765150056e-01
6.650000000000000000e+05,-3.482077288885122024e-01
6.700000000000000000e+05,-3.483227892075206888e-01
6.750000000000000000e+05,-3.082763718126376729e-01
6.800000000000000000e+05,-2.657757079660514887e-01
6.850000000000000000e+05,-2.800698430846888520e-01
6.900000000000000000e+05,-2.280242334677613503e-01
6.950000000000000000e+05,-2.889575613010980648e-01
7.000000000000000000e+05,-2.480693560223378724e-01
7.050000000000000000e+05,-2.624207500708342078e-01
7.100000000000000000e+05,-3.066508058984370733e-01
7.150000000000000000e+05,-2.648711884762289803e-01
7.200000000000000000e+05,-2.995591272534867677e-01
7.250000000000000000e+05,-2.698725938474482722e-01
7.300000000000000000e+05,-2.041711232170829171e-01
7.350000000000000000e+05,-2.164869545001341378e-01
7.400000000000000000e+05,-1.686853756337128585e-01
7.450000000000000000e+05,-1.957404856604281485e-01
7.500000000000000000e+05,-1.560981521286982643e-01
7.550000000000000000e+05,-1.231796397954471184e-01
7.600000000000000000e+05,-1.532782513974412231e-01
7.650000000000000000e+05,-1.853517261838502628e-01
7.700000000000000000e+05,-2.019706757828619026e-01
7.750000000000000000e+05,-2.051623417799179616e-01
7.800000000000000000e+05,-1.770859187735576434e-01
7.850000000000000000e+05,-2.516546054546823230e-01
7.900000000000000000e+05,-2.479809426157841834e-01
7.950000000000000000e+05,-2.324833606134060759e-01
8.000000000000000000e+05,-2.543263085247957633e-01
8.050000000000000000e+05,-2.144829150438493925e-01
8.100000000000000000e+05,-2.034616399783960861e-01
8.150000000000000000e+05,-2.420584112092467599e-01
8.200000000000000000e+05,-2.166014302966896288e-01
8.250000000000000000e+05,-2.629172485827540040e-01
8.300000000000000000e+05,-2.782391628231484781e-01
8.350000000000000000e+05,-2.406378458162512779e-01
8.400000000000000000e+05,-2.868648321967306458e-01
8.450000000000000000e+05,-3.034727604533049017e-01
8.500000000000000000e+05,-3.063523162717603499e-01
8.550000000000000000e+05,-3.111822982720769404e-01
8.600000000000000000e+05,-3.082659189018277512e-01
8.650000000000000000e+05,-2.758782449648507495e-01
8.700000000000000000e+05,-2.755009247269301631e-01
8.750000000000000000e+05,-2.687649800489730900e-01
8.800000000000000000e+05,-2.425725191313226892e-01
8.850000000000000000e+05,-2.785390755105537908e-01
8.900000000000000000e+05,-3.257219832045190056e-01
8.950000000000000000e+05,-2.975215246340976449e-01
9.000000000000000000e+05,-2.996881483606541052e-01
9.050000000000000000e+05,-3.137789576324075402e-01
9.100000000000000000e+05,-3.104940384058442748e-01
9.150000000000000000e+05,-2.828940020373829634e-01
9.200000000000000000e+05,-2.862571152815883702e-01
9.250000000000000000e+05,-2.291773382362824185e-01
9.300000000000000000e+05,-2.210437985468959587e-01
9.350000000000000000e+05,-2.028179088502569116e-01
9.400000000000000000e+05,-2.456221240298978592e-01
9.450000000000000000e+05,-2.266131591051588068e-01
9.500000000000000000e+05,-2.539539446705743608e-01
9.550000000000000000e+05,-2.157633277492368995e-01
9.600000000000000000e+05,-2.512592805663466100e-01
9.650000000000000000e+05,-2.277378870179779247e-01
9.700000000000000000e+05,-2.250045801655429223e-01
9.750000000000000000e+05,-1.886452803387251576e-01
9.800000000000000000e+05,-1.636281754742420214e-01
9.850000000000000000e+05,-1.689320851046514915e-01
9.900000000000000000e+05,-1.905562533318689855e-01
9.950000000000000000e+05,-1.997742160327448668e-01
1.000000000000000000e+06,-1.749551732129031312e-01


==> plot/results/100/bcsa/results_mt.csv <==
name,average_reward,std_reward,throughput,collision,load,quantile_reward,std_quantile_reward
IRSA_MT_0.5,-0.14359099141601472,0.002765794130235416,0.50379,0.0010812492066846608,0.5045,-0.5281475496180356,0.00942285766681017
IRSA_MT_0.55,-0.1330305558508262,0.0022869623462956562,0.5465500000000001,0.002981622808403106,0.5487850000000001,-0.4902493901215494,0.007497286825113457
IRSA_MT_0.6,-0.1259047576924786,0.0014124513830985866,0.583625,0.0131013454122641,0.59373,-0.4648646125048399,0.004222284555563305
IRSA_MT_0.65,-0.12187517200503498,0.0013982648482905632,0.6066750000000001,0.03485513434008664,0.63468,-0.4501186604835093,0.0053645061598767444
IRSA_MT_0.7,-0.12392565501201896,0.0030364879494467465,0.604395,0.0906397436856822,0.678575,-0.45892474299296737,0.011343601701846924
IRSA_MT_0.75,-0.1305819450421259,0.003328478074843933,0.5708949999999999,0.1611563779333964,0.7068099999999999,-0.48294953513145444,0.011825815640314827
IRSA_MT_0.8,-0.1389901970634237,0.003361707678123389,0.53297,0.23187432787993226,0.732705,-0.5133818012289703,0.012355197773881998


==> plot/results/100/bcsa/results_st.csv <==
name,average_reward,std_reward,throughput,collision,load,quantile_reward,std_quantile_reward,target_load
TargetIRSA_0.5,-0.14310048838797956,0.0034189027950272317,0.50331,0.00047111938585270654,0.5035550000000001,-0.5269086695425212,0.011535100872688593,0.5
TargetIRSA_0.55,-0.13323952294234187,0.00303695924145294,0.5472750000000001,0.0032051284627374428,0.5495399999999999,-0.49010137375071644,0.010691348876851714,0.55
TargetIRSA_0.6,-0.12634496771451087,0.0020505166917323655,0.5798099999999999,0.012881489385376555,0.589865,-0.4663375870659947,0.007368566225846615,0.6
TargetIRSA_0.65,-0.12318522184621543,0.0023193983111021287,0.60066,0.03821146467926616,0.630845,-0.4549562558420003,0.008313525105770611,0.65
TargetIRSA_0.7,-0.1230378886340186,0.001548967568645391,0.604295,0.08990560784908759,0.67787,-0.4550682399943471,0.0055172850579246835,0.7
TargetIRSA_0.75,-0.12985749973077326,0.0036687620223865088,0.574555,0.16341614341386082,0.7117149999999999,-0.48069614198803906,0.01389497396339704,0.75
TargetIRSA_0.8,-0.13910620802640916,0.003641203419932868,0.5324,0.2396585315384461,0.739855,-0.515923592928797,0.01272439557854285,0.8


==> plot/results/200/bcsa/results_mt.csv <==
name,average_reward,std_reward,throughput,collision,load,quantile_reward,std_quantile_reward
TargetIRSA_0.5,-0.13718966239877045,0.0013024073053018589,0.507945,0.0001026058289449312,0.507995,-0.5156946857273579,0.004201353162734031
TargetIRSA_0.55,-0.12639162893407047,0.0011364508554799779,0.5588500000000001,8.580545590274794e-05,0.5589,-0.4768666011095047,0.003636413648793888
TargetIRSA_0.6,-0.11773885464854539,0.0010967816769124272,0.6136175,0.000898685919994447,0.6143425,-0.44537042898684737,0.00387450262651035
TargetIRSA_0.65,-0.11179847981967032,0.0009074500225865314,0.6514150000000001,0.006694645250336159,0.6567125000000001,-0.4247575463205576,0.0030778086176798127
TargetIRSA_0.7,-0.11073650930263103,0.00166263780458468,0.664925,0.04084048682548693,0.698225,-0.4212867729477584,0.0056162490098974815
TargetIRSA_0.75,-0.11776675328426062,0.001786813612573055,0.6341525,0.11994693105020969,0.73472,-0.44768300810456274,0.006209711563361333
TargetIRSA_0.8,-0.12767315579950808,0.0031346919890372577,0.5842999999999999,0.2064951699688946,0.7620650000000001,-0.4852632941827178,0.011934847376511301

==> plot/results/200/bcsa/results_st.csv <==
name,average_reward,std_reward,throughput,collision,load,quantile_reward,std_quantile_reward,target_load
IRSA_MT_0.5,-0.13723074600473045,0.0008900318635495989,0.50798,5.196213890791674e-05,0.5080075,-0.5154216819182038,0.003357804248342426,0.5
IRSA_MT_0.55,-0.12625730849802494,0.0008112394515272669,0.5583325,0.00010025833760547672,0.5583925,-0.47647038374096157,0.0033673262527602376,0.55
IRSA_MT_0.6,-0.11815358213149012,0.0012881811607578797,0.6069925,0.0004470130503320293,0.6073099999999999,-0.4473440518006682,0.005228951676166813,0.6
IRSA_MT_0.65,-0.11261368100717664,0.0014000156758293334,0.6508599999999999,0.009526344117557345,0.6584525,-0.42768185707181694,0.004569656712782633,0.65
IRSA_MT_0.7,-0.1107784179765731,0.0015418337935775932,0.6659625000000001,0.03902125347085182,0.6979150000000001,-0.4215120616331696,0.0058261926992330135,0.7
IRSA_MT_0.75,-0.11848453803174198,0.002820065147322573,0.6287775,0.12524802367957028,0.7339424999999999,-0.4506854674443603,0.011063661513172745,0.75
IRSA_MT_0.8,-0.12753399859555065,0.0022431211085087413,0.5822725000000001,0.20717215733882519,0.7613150000000001,-0.4844699907898903,0.008299646569126209,0.8


==> plot/results/400/bcsa/results_mt.csv <==
name,average_reward,std_reward,throughput,collision,load,quantile_reward,std_quantile_reward,target_load
TargetIRSA_0.5,-0.1462999539002776,0.00043602539298336697,0.51210375,1.9206172131462698e-05,0.51211375,-0.566831344306469,0.002042298317174903,0.5
TargetIRSA_0.55,-0.13503908751904964,0.0004194190977109536,0.56953125,2.2001006405573278e-05,0.56954375,-0.5263198503106833,0.0015085532095739818,0.55
TargetIRSA_0.6,-0.12641875541582703,0.0003117791116755679,0.62485375,1.9178119533514185e-05,0.6248662500000001,-0.495420676164329,0.0017178182519992475,0.6
TargetIRSA_0.65,-0.12031189523264767,0.0005691881215210104,0.66848875,0.0008247183335808541,0.66915375,-0.47299357697367667,0.002248595509503661,0.65
TargetIRSA_0.7,-0.11530578553676606,0.0009530570544677342,0.7170137500000001,0.013477069641860002,0.72810125,-0.45475827883183956,0.003483483382026027,0.7
TargetIRSA_0.75,-0.12142673668637873,0.0018401366160287647,0.69323375,0.08394705318320725,0.76363625,-0.47894020579010244,0.006681694365541638,0.75
TargetIRSA_0.8,-0.13819739999622105,0.002669058228580189,0.60538,0.21145132422262783,0.7870525,-0.5449713635742665,0.010234864580721535,0.8

==> plot/results/400/bcsa/results_st.csv <==
name,average_reward,std_reward,throughput,collision,load,quantile_reward,std_quantile_reward,target_load
IRSA_MT_0.5,-0.14655435464531183,0.0004270526634624635,0.51037375,2.8357674927131862e-05,0.51038875,-0.5683421040177346,0.0019130242896150348,0.5
IRSA_MT_0.55,-0.13521809827163817,0.00041482027359299287,0.5705812499999999,2.1295228504215883e-05,0.57059375,-0.527088664367795,0.0022001519959379016,0.55
IRSA_MT_0.6,-0.1264001973681152,0.0002316198320260824,0.62373875,3.6900369003690034e-06,0.62374125,-0.49470602818578485,0.0014803470056815803,0.6
IRSA_MT_0.65,-0.12035838376358152,0.0005730648028542584,0.6682475,3.3236282487170074e-05,0.66827,-0.4730130511969328,0.0019066873024065057,0.65
IRSA_MT_0.7,-0.11525514625385404,0.0010497223778611253,0.7147625000000001,0.01378478216773567,0.7260924999999999,-0.45475044672191145,0.0040183883542871555,0.7
IRSA_MT_0.75,-0.1216430121473968,0.0012614580386508523,0.6859837500000001,0.08628074880246031,0.75857625,-0.47939765635877846,0.005046860785095638,0.75
IRSA_MT_0.8,-0.1367980532683432,0.0012344737517467669,0.6065750000000001,0.2067837298400769,0.7850975,-0.5382539611086249,0.004731435869748286,0.8

==> plot/results/600/bcsa/results.csv <==
name,average_reward,std_reward,throughput,collision,load,quantile_reward,std_quantile_reward
PullBased,-0.17918435173109173,0.0007542395398169463,1.0,0.0,1.0,-0.7727691138833761,0.002520980705334911
TargetIRSA_0.5,-0.1578788071498275,0.00029285493967226936,0.5226949999999999,3.0487804878048782e-06,0.5226966666666667,-0.6251271763443946,0.001623407660057155
TargetIRSA_0.55,-0.14810253610089422,0.00025312164672993786,0.5726483333333333,0.0,0.5726483333333333,-0.5886749687343835,0.0010249113623054381
TargetIRSA_0.6,-0.13962709296122194,0.00019488230993860303,0.6266466666666667,0.0,0.6266466666666667,-0.557232608422637,0.0007362812941746433
TargetIRSA_0.65,-0.13183364627882838,0.00035559261346364605,0.6870575,1.677564191613328e-05,0.6870691666666666,-0.528543741285801,0.002138439729139755
TargetIRSA_0.7,-0.12687892121076583,0.0007863455360817578,0.736795,0.006664870376553073,0.7423050000000001,-0.5103764386326075,0.0037102431154776194
TargetIRSA_0.75,-0.13781980003416539,0.001795733594891008,0.6941108333333333,0.10298469827578231,0.7812925000000001,-0.5550418540090323,0.007748491445168604
TargetIRSA_0.8,-0.1615589773058891,0.0021274963581500205,0.5875025,0.25345395673379933,0.8069833333333334,-0.6494382915496826,0.008428731852907111
IRSA_MT_0.5,-0.15796898673847318,0.00021238475672162645,0.52198,9.532197984150353e-06,0.521985,-0.6262493749707937,0.0011874460789377292
IRSA_MT_0.55,-0.14837060219049453,0.00030566770728466267,0.5733975,2.0130567694719384e-05,0.5734091666666667,-0.5905666428208352,0.001655708183770016
IRSA_MT_0.6,-0.13997943414747716,0.0002591209650603508,0.6277766666666666,1.330640823685539e-05,0.627785,-0.5589879996180535,0.0012684186985470205
IRSA_MT_0.65,-0.1318237863406539,0.0003790449355320263,0.6874608333333333,2.506265664160401e-06,0.6874625000000001,-0.5286064033210277,0.00166087212764935
IRSA_MT_0.7,-0.12729657958447935,0.000625012259039538,0.734645,0.008734063137130375,0.7417933333333333,-0.5116151373386383,0.0021579379653479122
IRSA_MT_0.75,-0.13693870374560357,0.0018072678814258912,0.6932116666666666,0.10090866025295663,0.7786041666666667,-0.5501840865015983,0.0065527434075007066
IRSA_MT_0.8,-0.15750824819132686,0.0022153585933357674,0.5908191666666667,0.2434165754689678,0.8015541666666667,-0.6312741118967533,0.009186045385313273


==> plot/results/600/bcsa/results_mt.csv <==
name,average_reward,std_reward,throughput,collision,load,quantile_reward,std_quantile_reward
IRSA_MT_0.5,-0.15796898673847318,0.00021238475672162645,0.52198,9.532197984150353e-06,0.521985,-0.6262493749707937,0.0011874460789377292
IRSA_MT_0.55,-0.14837060219049453,0.00030566770728466267,0.5733975,2.0130567694719384e-05,0.5734091666666667,-0.5905666428208352,0.001655708183770016
IRSA_MT_0.6,-0.13997943414747716,0.0002591209650603508,0.6277766666666666,1.330640823685539e-05,0.627785,-0.5589879996180535,0.0012684186985470205
IRSA_MT_0.65,-0.1318237863406539,0.0003790449355320263,0.6874608333333333,2.506265664160401e-06,0.6874625000000001,-0.5286064033210277,0.00166087212764935
IRSA_MT_0.7,-0.12729657958447935,0.000625012259039538,0.734645,0.008734063137130375,0.7417933333333333,-0.5116151373386383,0.0021579379653479122
IRSA_MT_0.75,-0.13693870374560357,0.0018072678814258912,0.6932116666666666,0.10090866025295663,0.7786041666666667,-0.5501840865015983,0.0065527434075007066
IRSA_MT_0.8,-0.15750824819132686,0.0022153585933357674,0.5908191666666667,0.2434165754689678,0.8015541666666667,-0.6312741118967533,0.009186045385313273


==> plot/results/600/bcsa/results_st.csv <==
name,average_reward,std_reward,throughput,collision,load,quantile_reward,std_quantile_reward,target_load
TargetIRSA_0.5,-0.1578788071498275,0.00029285493967226936,0.5226949999999999,3.0487804878048782e-06,0.5226966666666667,-0.6251271763443946,0.001623407660057155,0.5
TargetIRSA_0.55,-0.14810253610089422,0.00025312164672993786,0.5726483333333333,0.0,0.5726483333333333,-0.5886749687343835,0.0010249113623054381,0.55
TargetIRSA_0.6,-0.13962709296122194,0.00019488230993860303,0.6266466666666667,0.0,0.6266466666666667,-0.557232608422637,0.0007362812941746433,0.6
TargetIRSA_0.65,-0.13183364627882838,0.00035559261346364605,0.6870575,1.677564191613328e-05,0.6870691666666666,-0.528543741285801,0.002138439729139755,0.65
TargetIRSA_0.7,-0.12687892121076583,0.0007863455360817578,0.736795,0.006664870376553073,0.7423050000000001,-0.5103764386326075,0.0037102431154776194,0.7
TargetIRSA_0.75,-0.13781980003416539,0.001795733594891008,0.6941108333333333,0.10298469827578231,0.7812925000000001,-0.5550418540090323,0.007748491445168604,0.75
TargetIRSA_0.8,-0.1615589773058891,0.0021274963581500205,0.5875025,0.25345395673379933,0.8069833333333334,-0.6494382915496826,0.008428731852907111,0.8

==> plot/results/800/bcsa/results.csv <==
name,average_reward,std_reward,throughput,collision,load,quantile_reward,std_quantile_reward
PullBased,-0.17293925682082772,0.0002606159584369483,1.0,0.0,1.0,-0.7420408144146203,0.0020198708734729177
TargetIRSA_0.5,-0.17143033513426778,0.00033398125687457837,0.526101875,4.618102109004235e-06,0.526104375,-0.6885406764596701,0.0016546696234564023
TargetIRSA_0.55,-0.16022333063185215,0.00034696964333204766,0.586830625,4.3716316936131175e-06,0.5868331250000001,-0.6452431512922048,0.0021206541645371244
TargetIRSA_0.6,-0.1517407168969512,0.00037079712283384614,0.644158125,5.8475767665556785e-06,0.644161875,-0.6135211934596301,0.002035985701076619
TargetIRSA_0.65,-0.1439683840945363,0.0002456910483191959,0.706316875,1.2117692625973207e-05,0.706325625,-0.5846730036884547,0.002377936517604746
TargetIRSA_0.7,-0.1400179471448064,0.0015859076041327242,0.756496875,0.017085865153707865,0.7706425,-0.5704185820966959,0.006386581715185187
TargetIRSA_0.75,-0.16791250130161642,0.002011688121214209,0.638385,0.18989165422600376,0.8009425,-0.6828861760646104,0.008041184037575663
TargetIRSA_0.8,-0.20243292631953957,0.003331635225192249,0.5186962500000001,0.3532965793942884,0.8308831250000001,-0.8237528727501631,0.014318132475011368
IRSA_MT_0.5,-0.17164856659621003,0.00033215673061578994,0.52581625,7.433070575180603e-06,0.52582,-0.6889561248272658,0.002214664060114493
IRSA_MT_0.55,-0.16008727438747883,0.00022559704435105038,0.5871262500000001,4.2238695462127905e-06,0.58712875,-0.6455215748995542,0.0016952315816096734
IRSA_MT_0.6,-0.15171869358420373,0.0003295070917235025,0.6440918750000001,5.810489537755448e-06,0.644095625,-0.6144387908428908,0.0019908971491804732
IRSA_MT_0.65,-0.14393680914491416,0.0002554997267747364,0.7064937499999998,0.00017277996511073533,0.706631875,-0.5840225826352835,0.0014528873399220694
IRSA_MT_0.7,-0.13984342804923652,0.0016831070658732048,0.7558937499999999,0.017255262153790855,0.77017625,-0.5700437398254872,0.006546071036793277
IRSA_MT_0.75,-0.16578708643093706,0.00239082339969936,0.63554125,0.18728577403453076,0.7960687499999999,-0.6729742875546216,0.00961546565045994
IRSA_MT_0.8,-0.19315461095795036,0.0017734669045953808,0.531696875,0.33571132492253525,0.8296343750000001,-0.7818412750512361,0.007170304403900619


==> plot/results/800/bcsa/results_mt.csv <==
name,average_reward,std_reward,throughput,collision,load,quantile_reward,std_quantile_reward
IRSA_MT_0.5,-0.17164856659621003,0.00033215673061578994,0.52581625,7.433070575180603e-06,0.52582,-0.6889561248272658,0.002214664060114493
IRSA_MT_0.55,-0.16008727438747883,0.00022559704435105038,0.5871262500000001,4.2238695462127905e-06,0.58712875,-0.6455215748995542,0.0016952315816096734
IRSA_MT_0.6,-0.15171869358420373,0.0003295070917235025,0.6440918750000001,5.810489537755448e-06,0.644095625,-0.6144387908428908,0.0019908971491804732
IRSA_MT_0.65,-0.14393680914491416,0.0002554997267747364,0.7064937499999998,0.00017277996511073533,0.706631875,-0.5840225826352835,0.0014528873399220694
IRSA_MT_0.7,-0.13984342804923652,0.0016831070658732048,0.7558937499999999,0.017255262153790855,0.77017625,-0.5700437398254872,0.006546071036793277
IRSA_MT_0.75,-0.16578708643093706,0.00239082339969936,0.63554125,0.18728577403453076,0.7960687499999999,-0.6729742875546216,0.00961546565045994
IRSA_MT_0.8,-0.19315461095795036,0.0017734669045953808,0.531696875,0.33571132492253525,0.8296343750000001,-0.7818412750512361,0.007170304403900619

==> plot/results/800/bcsa/results_st.csv <==
name,average_reward,std_reward,throughput,collision,load,quantile_reward,std_quantile_reward,target_load
TargetIRSA_0.5,-0.17143033513426778,0.00033398125687457837,0.526101875,4.618102109004235e-06,0.526104375,-0.6885406764596701,0.0016546696234564023,0.5
TargetIRSA_0.55,-0.16022333063185215,0.00034696964333204766,0.586830625,4.3716316936131175e-06,0.5868331250000001,-0.6452431512922048,0.0021206541645371244,0.55
TargetIRSA_0.6,-0.1517407168969512,0.00037079712283384614,0.644158125,5.8475767665556785e-06,0.644161875,-0.6135211934596301,0.002035985701076619,0.6
TargetIRSA_0.65,-0.1439683840945363,0.0002456910483191959,0.706316875,1.2117692625973207e-05,0.706325625,-0.5846730036884547,0.002377936517604746,0.65
TargetIRSA_0.7,-0.1400179471448064,0.0015859076041327242,0.756496875,0.017085865153707865,0.7706425,-0.5704185820966959,0.006386581715185187,0.7
TargetIRSA_0.75,-0.16791250130161642,0.002011688121214209,0.638385,0.18989165422600376,0.8009425,-0.6828861760646104,0.008041184037575663,0.75
TargetIRSA_0.8,-0.20243292631953957,0.003331635225192249,0.5186962500000001,0.3532965793942884,0.8308831250000001,-0.8237528727501631,0.014318132475011368,0.8

==> plot/results/ablation.csv <==
load, throughput, reward
0.49, 0.49, -0.15
0.52, 0.52, -0.144
0.55, 0.55, -0.137
0.62, 0.62, -0.1265
0.64, 0.64, -0.1236
0.66, 0.66, -0.1212
0.66, 0.60, -0.2643
0.80, 0.60, -0.2643


==> plot/results/ablation_old.csv <==
load, throughput, reward
0.49, 0.49, -0.15
0.52, 0.52, -0.144
0.55, 0.55, -0.137
0.62, 0.62, -0.1265
0.64, 0.64, -0.1236
0.66, 0.66, -0.1212
0.80, 0.60, -0.2643

==> plot/results/load_error_time.csv <==
load,estimated_load,error,collision
-0.02750000000000008,0.0,0.0,0
0.6924999999999999,0.6850854158401489,0.034914584159851,0
0.7374999999999999,0.7186065316200256,0.0463934683799743,0
0.7174999999999999,0.6961230039596558,0.0488769960403442,0
0.6649999999999999,0.6801348924636841,0.0123651075363159,0
0.7224999999999999,0.708480179309845,0.041519820690155,0
0.6774999999999999,0.7053857445716858,-0.0003857445716858,0
0.7124999999999999,0.7080236673355103,0.0319763326644897,0
0.7525,0.7091686725616455,0.0708313274383545,0
0.71,0.701096773147583,0.036403226852417,0
0.7124999999999999,0.6956451535224915,0.0443548464775085,0
0.6824999999999999,0.7035443186759949,0.006455681324005,0
0.6874999999999999,0.7055355906486511,0.0094644093513488,0
0.7349999999999999,0.7099212408065796,0.0525787591934203,0
0.7725,0.7054675221443176,0.0945324778556824,0
0.7449999999999999,0.6934927105903625,0.0790072894096374,0
0.71,0.6946191191673279,0.0428808808326721,0
0.7424999999999999,0.6957085728645325,0.0742914271354675,0
0.69,0.7008019685745239,0.0166980314254761,0
0.7124999999999999,0.6989782452583313,0.0410217547416686,0
0.6674999999999999,0.7034375071525574,-0.0084375071525574,0
0.6924999999999999,0.710133969783783,0.009866030216217,0
0.7525,0.7090820074081421,0.0709179925918579,0
0.6149999999999999,0.7032015919685364,-0.0607015919685364,0
0.7399999999999999,0.7129629254341125,0.0545370745658874,0
0.6599999999999999,0.7067681550979614,-0.0192681550979614,0
0.7449999999999999,0.7100381255149841,0.0624618744850158,0
0.71,0.7055709958076477,0.0319290041923523,0
0.6774999999999999,0.7012621760368347,0.0037378239631652,0
0.6724999999999999,0.7082967758178711,-0.0082967758178711,0
0.7349999999999999,0.7114086747169495,0.0510913252830504,0
0.7299999999999999,0.7057482600212097,0.0517517399787902,0
0.6724999999999999,0.6985695958137512,0.0014304041862487,0
0.69,0.7034124732017517,0.0140875267982483,0
0.7024999999999999,0.7091348171234131,0.0208651828765868,0
0.6774999999999999,0.7087240219116211,-0.0037240219116211,0
0.7074999999999999,0.7125863432884216,0.0224136567115783,0
0.7374999999999999,0.7048669457435608,0.0601330542564392,0
0.7024999999999999,0.7034536600112915,0.0265463399887084,0
0.6699999999999999,0.702824056148529,-0.005324056148529,0
0.7324999999999999,0.7119165062904358,0.0480834937095642,0
0.7174999999999999,0.709179699420929,0.035820300579071,0
0.7024999999999999,0.6989321708679199,0.03106782913208,0
0.69,0.7022131085395813,0.0152868914604187,0
0.6325,0.7059512138366699,-0.0459512138366698,0
0.7474999999999999,0.7137026786804199,0.0612973213195801,0
0.7525,0.7095150351524353,0.0704849648475647,0
0.6749999999999999,0.6950353980064392,0.0074646019935608,0
0.6674999999999999,0.7026842832565308,-0.0076842832565308,0
0.7625,0.7116122245788574,0.0783877754211426,0
0.6449999999999999,0.7032018899917603,-0.0307018899917602,0
0.7,0.71063232421875,0.01686767578125,0
0.7249999999999999,0.7090527415275574,0.0434472584724425,0
0.695,0.7061413526535034,0.0163586473464966,0
0.7649999999999999,0.7042425274848938,0.0882574725151061,0
0.7625,0.6967229843139648,0.0932770156860351,0
0.72,0.6929293870925903,0.0545706129074097,0
0.69,0.6953295469284058,0.0221704530715942,0
0.6874999999999999,0.7068145871162415,0.0081854128837585,0
0.6499999999999999,0.7066540122032166,-0.0291540122032165,0
0.7324999999999999,0.7161422371864319,0.0438577628135681,0
0.7825,0.7110961675643921,0.0989038324356079,0
0.695,0.6916821002960205,0.0308178997039795,0
0.7749999999999999,0.701489269733429,0.101010730266571,0
0.6824999999999999,0.6964629888534546,0.0135370111465453,0
0.7449999999999999,0.698826253414154,0.0736737465858459,0
0.6699999999999999,0.6984072923660278,-0.0009072923660278,0
0.7374999999999999,0.7069720029830933,0.0580279970169067,0
0.6449999999999999,0.7041680812835693,-0.0316680812835693,0
0.6674999999999999,0.7114465236663818,-0.0164465236663818,0
0.7299999999999999,0.7120852470397949,0.045414752960205,0
0.7024999999999999,0.7064611911773682,0.0235388088226318,0
0.705,0.7037997245788574,0.0287002754211426,0
0.7499999999999999,0.7057721018791199,0.0717278981208801,0
0.6599999999999999,0.7003875374794006,-0.0128875374794006,0
0.6849999999999999,0.7068279981613159,0.0056720018386841,0
0.7449999999999999,0.7120184302330017,0.0604815697669982,0
0.7174999999999999,0.7025506496429443,0.0424493503570556,0
0.7349999999999999,0.7008349299430847,0.0616650700569152,0
0.7825,0.699371337890625,0.110628662109375,0
0.705,0.6937600374221802,0.0387399625778198,0
0.7,0.6981048583984375,0.0293951416015625,0
0.6674999999999999,0.7031347751617432,-0.0081347751617432,0
0.7649999999999999,0.7127349972724915,0.0797650027275085,0
0.7024999999999999,0.6996313333511353,0.0303686666488647,0
0.71,0.6987002491950989,0.0387997508049011,0
0.6649999999999999,0.7052300572395325,-0.0127300572395324,0
0.6724999999999999,0.7076684236526489,-0.0076684236526489,0
0.7349999999999999,0.7135846018791199,0.04891539812088,0
0.6799999999999999,0.7081997394561768,-0.0006997394561767,0
0.6724999999999999,0.7095730304718018,-0.0095730304718018,0
0.7299999999999999,0.7085659503936768,0.0489340496063231,0
0.6649999999999999,0.704649031162262,-0.0121490311622619,0
0.7675,0.7108282446861267,0.0841717553138733,0
0.7024999999999999,0.6998925805091858,0.0301074194908141,0
0.7474999999999999,0.7006414532661438,0.0743585467338562,0
0.7124999999999999,0.701452910900116,0.038547089099884,0
0.6699999999999999,0.6973376274108887,0.0001623725891113,0
0.7024999999999999,0.7088174223899841,0.0211825776100158,0
0.7,0.7099481225013733,0.0175518774986267,0
0.6749999999999999,0.7101595997810364,-0.0076595997810363,0
0.42749999999999994,0.6939406991004944,-0.2389406991004943,1
0.69,0.7153170704841614,0.0021829295158386,0
0.6525,0.6824749708175659,-0.0024749708175658,0
0.6774999999999999,0.685886800289154,0.0191131997108459,0
0.7924999999999999,0.7037280201911926,0.1162719798088073,0
0.7474999999999999,0.7141900658607483,0.0608099341392517,0
0.6924999999999999,0.6947277784347534,0.0252722215652465,0
0.7299999999999999,0.6988800168037415,0.0586199831962584,0
0.7074999999999999,0.6983844041824341,0.0366155958175659,0
0.6699999999999999,0.7021188139915466,-0.0046188139915466,0
0.7299999999999999,0.7100286483764648,0.0474713516235351,0
0.6749999999999999,0.7035629153251648,-0.0010629153251647,0
0.6974999999999999,0.7095001339912415,0.0154998660087585,0
0.7224999999999999,0.7065240144729614,0.0434759855270385,0
0.6425,0.7013757228851318,-0.0313757228851317,0
0.7374999999999999,0.7132666110992432,0.0517333889007568,0
0.6749999999999999,0.7101519703865051,-0.0076519703865051,0
0.695,0.7105847001075745,0.0119152998924255,0
0.6499999999999999,0.707690417766571,-0.030190417766571,0
0.7449999999999999,0.714707612991333,0.0577923870086669,0
0.7299999999999999,0.7089004516601562,0.0485995483398437,0
0.7299999999999999,0.701617419719696,0.0558825802803039,0
0.7224999999999999,0.7006921172142029,0.0493078827857971,0
0.6849999999999999,0.7012542486190796,0.0112457513809204,0
0.7849999999999999,0.7088848948478699,0.1036151051521301,0
0.7749999999999999,0.6951373219490051,0.1073626780509948,0
0.6874999999999999,0.6852441430091858,0.0297558569908141,0
0.6575,0.7001751661300659,-0.0151751661300658,0
0.7324999999999999,0.7113070487976074,0.0486929512023925,0
0.6174999999999999,0.7035101056098938,-0.0585101056098937,0
0.6924999999999999,0.712571382522583,0.0074286174774169,0
0.6724999999999999,0.7123638987541199,-0.0123638987541199,0
0.7999999999999999,0.7116085886955261,0.1158914113044738,0
0.6349999999999999,0.7152886986732483,-0.0527886986732483,1
0.6174999999999999,0.7061883211135864,-0.0611883211135864,0
0.6749999999999999,0.69732266664505,0.0051773333549499,0
0.7725,0.6907910108566284,0.1092089891433716,0
0.7849999999999999,0.6923406720161438,0.1201593279838562,0
0.6124999999999999,0.6953326463699341,-0.055332646369934,1
0.7124999999999999,0.687170684337616,0.052829315662384,0
0.6649999999999999,0.7079235911369324,-0.0154235911369323,0
0.7074999999999999,0.6831704378128052,0.0518295621871948,0
0.7625,0.7029000520706177,0.0870999479293823,0
0.5524999999999999,0.7138122320175171,-0.1338122320175171,1
0.6199999999999999,0.703125,-0.055625,0
0.6924999999999999,0.7031768560409546,0.0168231439590453,0
0.7849999999999999,0.688075840473175,0.1244241595268249,0
0.7174999999999999,0.6893777251243591,0.0556222748756408,0
0.7399999999999999,0.7130395174026489,0.054460482597351,0
0.6749999999999999,0.700211763381958,0.002288236618042,0
0.6499999999999999,0.7069720029830933,-0.0294720029830932,0
0.7575,0.7167333960533142,0.0682666039466858,0
0.7299999999999999,0.7052120566368103,0.0522879433631896,0
0.7249999999999999,0.6997979283332825,0.0527020716667174,0
0.6624999999999999,0.6964248418807983,-0.0064248418807983,0
0.7999999999999999,0.709179699420929,0.118320300579071,0
0.6724999999999999,0.6974523663520813,0.0025476336479186,0
0.7749999999999999,0.7018850445747375,0.1006149554252624,0
0.6549999999999999,0.6993752717971802,-0.0168752717971801,0
0.7474999999999999,0.7025201320648193,0.0724798679351806,0
0.7775,0.7032220363616943,0.1017779636383057,0
0.71,0.6950008869171143,0.0424991130828857,0
0.6749999999999999,0.6996636986732483,0.0028363013267517,0
0.7924999999999999,0.7076714634895325,0.1123285365104674,0
0.6349999999999999,0.6989538669586182,-0.0364538669586181,1
0.6224999999999999,0.6902215480804443,-0.0402215480804443,0
0.6974999999999999,0.6924322247505188,0.0325677752494811,0
0.5974999999999999,0.6872973442077637,-0.0622973442077636,0
0.7124999999999999,0.7160971164703369,0.023902883529663,0
0.7024999999999999,0.6911514401435852,0.0388485598564147,0
0.7775,0.6815804839134216,0.1234195160865784,0
0.7749999999999999,0.713590681552887,0.088909318447113,0
0.705,0.6884042024612427,0.0440957975387573,0
0.715,0.6951095461845398,0.0473904538154602,0
0.6549999999999999,0.7035692930221558,-0.0210692930221557,0
0.7124999999999999,0.7070840001106262,0.0329159998893737,0
0.7249999999999999,0.7095105051994324,0.0429894948005675,0
0.6549999999999999,0.7036608457565308,-0.0211608457565307,0
0.7599999999999999,0.7093636989593506,0.0781363010406493,0
0.6475,0.6871221661567688,-0.0121221661567687,1
0.7424999999999999,0.6867132186889648,0.0832867813110351,0
0.7299999999999999,0.6989526152610779,0.058547384738922,0
0.7274999999999999,0.712677001953125,0.042322998046875,0
0.6499999999999999,0.6794021725654602,-0.0019021725654602,0
0.6774999999999999,0.6838662624359131,0.0211337375640868,0
0.6924999999999999,0.6852453351020813,0.0347546648979186,0
0.695,0.6841644048690796,0.0383355951309204,0
0.6299999999999999,0.6800469756126404,-0.0225469756126404,0
0.6399999999999999,0.6834942698478699,-0.0159942698478698,0
0.695,0.691312849521637,0.031187150478363,0
0.6375,0.6883447170257568,-0.0233447170257568,0
0.6924999999999999,0.688322126865387,0.031677873134613,0
0.6649999999999999,0.6854034066200256,0.0070965933799743,0
0.695,0.6855154037475586,0.0369845962524414,0
0.7299999999999999,0.6822363138198853,0.0752636861801147,0
0.7324999999999999,0.6787304282188416,0.0812695717811584,0
0.7899999999999999,0.7138146758079529,0.1036853241920471,0
0.7924999999999999,0.6914599537849426,0.1285400462150573,0
0.6674999999999999,0.682743489742279,0.0122565102577208,0


==> plot/results/load_estimation_error_histogram.csv <==
bin_edges,frequency
-0.5,0
-0.49,0
-0.48,0
-0.47,0
-0.45999999999999996,0
-0.44999999999999996,0
-0.43999999999999995,0
-0.42999999999999994,0
-0.41999999999999993,0
-0.4099999999999999,0
-0.3999999999999999,0
-0.3899999999999999,0
-0.3799999999999999,0
-0.3699999999999999,0
-0.3599999999999999,0
-0.34999999999999987,0
-0.33999999999999986,0
-0.32999999999999985,0
-0.31999999999999984,0
-0.30999999999999983,0
-0.2999999999999998,1
-0.2899999999999998,0
-0.2799999999999998,0
-0.2699999999999998,0
-0.2599999999999998,1
-0.24999999999999978,0
-0.23999999999999977,0
-0.22999999999999976,1
-0.21999999999999975,0
-0.20999999999999974,0
-0.19999999999999973,1
-0.18999999999999972,0
-0.17999999999999972,0
-0.1699999999999997,0
-0.1599999999999997,2
-0.1499999999999997,1
-0.13999999999999968,2
-0.12999999999999967,4
-0.11999999999999966,2
-0.10999999999999965,5
-0.09999999999999964,2
-0.08999999999999964,7
-0.07999999999999963,12
-0.06999999999999962,26
-0.05999999999999961,42
-0.0499999999999996,55
-0.03999999999999959,68
-0.029999999999999583,72
-0.019999999999999574,96
-0.009999999999999565,95
4.440892098500626e-16,92
0.010000000000000453,84
0.020000000000000462,70
0.03000000000000047,80
0.04000000000000048,60
0.05000000000000049,40
0.0600000000000005,33
0.0700000000000005,23
0.08000000000000052,5
0.09000000000000052,9
0.10000000000000053,5
0.11000000000000054,3
0.12000000000000055,1
0.13000000000000056,0
0.14000000000000057,0
0.15000000000000058,0
0.1600000000000006,0
0.1700000000000006,0
0.1800000000000006,0
0.1900000000000006,0
0.20000000000000062,0
0.21000000000000063,0
0.22000000000000064,0
0.23000000000000065,0
0.24000000000000066,0
0.25000000000000067,0
0.2600000000000007,0
0.2700000000000007,0
0.2800000000000007,0
0.2900000000000007,0
0.3000000000000007,0
0.3100000000000007,0
0.32000000000000073,0
0.33000000000000074,0
0.34000000000000075,0
0.35000000000000075,0
0.36000000000000076,0
0.3700000000000008,0
0.3800000000000008,0
0.3900000000000008,0
0.4000000000000008,0
0.4100000000000008,0
0.4200000000000008,0
0.4300000000000008,0
0.44000000000000083,0
0.45000000000000084,0
0.46000000000000085,0
0.47000000000000086,0
0.48000000000000087,0
0.4900000000000009,0


==> plot/results/load_estimation_error_time.csv <==
load,estimated_load,error,collision
0.0, 0.0, 0.0, 0
0.72, 0.6850854158401489, 0.03491458415985105, 0
0.765, 0.7186065316200256, 0.04639346837997438, 0
0.745, 0.6961230039596558, 0.048876996040344234, 0
0.6925, 0.6801348924636841, 0.012365107536315922, 0
0.75, 0.708480179309845, 0.04151982069015503, 0
0.705, 0.7053857445716858, -0.000385744571685831, 0
0.74, 0.7080236673355103, 0.03197633266448974, 0
0.78, 0.7091686725616455, 0.07083132743835452, 0
0.7375, 0.701096773147583, 0.03640322685241704, 0
0.74, 0.6956451535224915, 0.044354846477508536, 0
0.71, 0.7035443186759949, 0.006455681324005091, 0
0.715, 0.7055355906486511, 0.009464409351348846, 0
0.7625, 0.7099212408065796, 0.052578759193420366, 0
0.8, 0.7054675221443176, 0.09453247785568242, 0
0.7725, 0.6934927105903625, 0.07900728940963742, 0
0.7375, 0.6946191191673279, 0.042880880832672164, 0
0.77, 0.6957085728645325, 0.07429142713546755, 0
0.7175, 0.7008019685745239, 0.0166980314254761, 0
0.74, 0.6989782452583313, 0.04102175474166869, 0
0.695, 0.7034375071525574, -0.008437507152557422, 0
0.72, 0.710133969783783, 0.009866030216217014, 0
0.78, 0.7090820074081421, 0.07091799259185794, 0
0.6425, 0.7032015919685364, -0.06070159196853642, 0
0.7675, 0.7129629254341125, 0.05453707456588741, 0
0.6875, 0.7067681550979614, -0.019268155097961426, 0
0.7725, 0.7100381255149841, 0.062461874485015834, 0
0.7375, 0.7055709958076477, 0.03192900419235234, 0
0.705, 0.7012621760368347, 0.0037378239631652432, 0
0.7, 0.7082967758178711, -0.008296775817871138, 0
0.7625, 0.7114086747169495, 0.05109132528305049, 0
0.7575, 0.7057482600212097, 0.051751739978790234, 0
0.7, 0.6985695958137512, 0.0014304041862487349, 0
0.7175, 0.7034124732017517, 0.014087526798248318, 0
0.73, 0.7091348171234131, 0.020865182876586896, 0
0.705, 0.7087240219116211, -0.0037240219116211337, 0
0.735, 0.7125863432884216, 0.022413656711578356, 0
0.765, 0.7048669457435608, 0.06013305425643922, 0
0.73, 0.7034536600112915, 0.02654633998870848, 0
0.6975, 0.702824056148529, -0.005324056148529044, 0
0.76, 0.7119165062904358, 0.04808349370956422, 0
0.745, 0.709179699420929, 0.03582030057907104, 0
0.73, 0.6989321708679199, 0.03106782913208006, 0
0.7175, 0.7022131085395813, 0.015286891460418728, 0
0.66, 0.7059512138366699, -0.04595121383666989, 0
0.775, 0.7137026786804199, 0.0612973213195801, 0
0.78, 0.7095150351524353, 0.07048496484756472, 0
0.7025, 0.6950353980064392, 0.007464601993560804, 0
0.695, 0.7026842832565308, -0.007684283256530811, 0
0.79, 0.7116122245788574, 0.07838777542114261, 0
0.6725, 0.7032018899917603, -0.030701889991760267, 0
0.7275, 0.71063232421875, 0.016867675781250036, 0
0.7525, 0.7090527415275574, 0.043447258472442574, 0
0.7225, 0.7061413526535034, 0.016358647346496613, 0
0.7925, 0.7042425274848938, 0.08825747251510618, 0
0.79, 0.6967229843139648, 0.09327701568603519, 0
0.7475, 0.6929293870925903, 0.05457061290740972, 0
0.7175, 0.6953295469284058, 0.022170453071594265, 0
0.715, 0.7068145871162415, 0.008185412883758514, 0
0.6775, 0.7066540122032166, -0.02915401220321656, 0
0.76, 0.7161422371864319, 0.043857762813568124, 0
0.81, 0.7110961675643921, 0.09890383243560796, 0
0.7225, 0.6916821002960205, 0.030817899703979523, 0
0.8025, 0.701489269733429, 0.10101073026657104, 0
0.71, 0.6964629888534546, 0.013537011146545375, 0
0.7725, 0.698826253414154, 0.07367374658584591, 0
0.6975, 0.6984072923660278, -0.0009072923660278231, 0
0.765, 0.7069720029830933, 0.05802799701690675, 0
0.6725, 0.7041680812835693, -0.03166808128356935, 0
0.695, 0.7114465236663818, -0.016446523666381885, 0
0.7575, 0.7120852470397949, 0.04541475296020503, 0
0.73, 0.7064611911773682, 0.023538808822631818, 0
0.7325, 0.7037997245788574, 0.028700275421142618, 0
0.7775, 0.7057721018791199, 0.0717278981208801, 0
0.6875, 0.7003875374794006, -0.012887537479400635, 0
0.7125, 0.7068279981613159, 0.005672001838684104, 0
0.7725, 0.7120184302330017, 0.060481569766998255, 0
0.745, 0.7025506496429443, 0.04244935035705566, 0
0.7625, 0.7008349299430847, 0.06166507005691524, 0
0.81, 0.699371337890625, 0.11062866210937505, 0
0.7325, 0.6937600374221802, 0.038739962577819864, 0
0.7275, 0.6981048583984375, 0.029395141601562536, 0
0.695, 0.7031347751617432, -0.008134775161743213, 0
0.7925, 0.7127349972724915, 0.07976500272750853, 0
0.73, 0.6996313333511353, 0.03036866664886473, 0
0.7375, 0.6987002491950989, 0.03879975080490117, 0
0.6925, 0.7052300572395325, -0.012730057239532466, 0
0.7, 0.7076684236526489, -0.00766842365264897, 0
0.7625, 0.7135846018791199, 0.04891539812088008, 0
0.7075, 0.7081997394561768, -0.00069973945617674, 0
0.7, 0.7095730304718018, -0.009573030471801802, 0
0.7575, 0.7085659503936768, 0.04893404960632319, 0
0.6925, 0.704649031162262, -0.012149031162261958, 0
0.795, 0.7108282446861267, 0.08417175531387333, 0
0.73, 0.6998925805091858, 0.03010741949081419, 0
0.775, 0.7006414532661438, 0.07435854673385622, 0
0.74, 0.701452910900116, 0.038547089099884024, 0
0.6975, 0.6973376274108887, 0.000162372589111337, 0
0.73, 0.7088174223899841, 0.02118257761001585, 0
0.7275, 0.7099481225013733, 0.017551877498626745, 0
0.7025, 0.7101595997810364, -0.007659599781036364, 0
0.455, 0.6939406991004944, -0.23894069910049437, 1
0.7175, 0.7153170704841614, 0.0021829295158386497, 0
0.68, 0.6824749708175659, -0.002474970817565869, 0
0.705, 0.685886800289154, 0.019113199710845907, 0
0.82, 0.7037280201911926, 0.11627197980880732, 0
0.775, 0.7141900658607483, 0.06080993413925173, 0
0.72, 0.6947277784347534, 0.025272221565246555, 0
0.7575, 0.6988800168037415, 0.058619983196258496, 0
0.735, 0.6983844041824341, 0.036615595817565905, 0
0.6975, 0.7021188139915466, -0.004618813991546622, 0
0.7575, 0.7100286483764648, 0.04747135162353511, 0
0.7025, 0.7035629153251648, -0.0010629153251647816, 0
0.725, 0.7095001339912415, 0.015499866008758523, 0
0.75, 0.7065240144729614, 0.043475985527038574, 0
0.67, 0.7013757228851318, -0.031375722885131796, 0
0.765, 0.7132666110992432, 0.05173338890075685, 0
0.7025, 0.7101519703865051, -0.007651970386505114, 0
0.7225, 0.7105847001075745, 0.011915299892425568, 0
0.6775, 0.707690417766571, -0.030190417766571054, 0
0.7725, 0.714707612991333, 0.05779238700866696, 0
0.7575, 0.7089004516601562, 0.0485995483398437, 0
0.7575, 0.701617419719696, 0.055882580280303906, 0
0.75, 0.7006921172142029, 0.04930788278579712, 0
0.7125, 0.7012542486190796, 0.011245751380920432, 0
0.8125, 0.7088848948478699, 0.10361510515213013, 0
0.8025, 0.6951373219490051, 0.10736267805099486, 0
0.715, 0.6852441430091858, 0.029755856990814178, 0
0.685, 0.7001751661300659, -0.015175166130065865, 0
0.76, 0.7113070487976074, 0.04869295120239259, 0
0.645, 0.7035101056098938, -0.05851010560989378, 0
0.72, 0.712571382522583, 0.0074286174774169655, 0
0.7, 0.7123638987541199, -0.012363898754119917, 0
0.8275, 0.7116085886955261, 0.11589141130447389, 0
0.6625, 0.7152886986732483, -0.05278869867324831, 1
0.645, 0.7061883211135864, -0.06118832111358641, 0
0.7025, 0.69732266664505, 0.0051773333549499645, 0
0.8, 0.6907910108566284, 0.10920898914337163, 0
0.8125, 0.6923406720161438, 0.1201593279838562, 0
0.64, 0.6953326463699341, -0.05533264636993407, 1
0.74, 0.687170684337616, 0.052829315662384024, 0
0.6925, 0.7079235911369324, -0.015423591136932369, 0
0.735, 0.6831704378128052, 0.05182956218719481, 0
0.79, 0.7029000520706177, 0.08709994792938236, 0
0.58, 0.7138122320175171, -0.13381223201751713, 1
0.6475, 0.703125, -0.055625000000000036, 0
0.72, 0.7031768560409546, 0.016823143959045384, 0
0.8125, 0.688075840473175, 0.12442415952682495, 0
0.745, 0.6893777251243591, 0.055622274875640865, 0
0.7675, 0.7130395174026489, 0.054460482597351034, 0
0.7025, 0.700211763381958, 0.0022882366180420055, 0
0.6775, 0.7069720029830933, -0.02947200298309327, 0
0.785, 0.7167333960533142, 0.06826660394668582, 0
0.7575, 0.7052120566368103, 0.05228794336318965, 0
0.7525, 0.6997979283332825, 0.052702071666717476, 0
0.69, 0.6964248418807983, -0.006424841880798393, 0
0.8275, 0.709179699420929, 0.11832030057907106, 0
0.7, 0.6974523663520813, 0.0025476336479186568, 0
0.8025, 0.7018850445747375, 0.10061495542526244, 0
0.6825, 0.6993752717971802, -0.01687527179718018, 0
0.775, 0.7025201320648193, 0.07247986793518069, 0
0.805, 0.7032220363616943, 0.10177796363830571, 0
0.7375, 0.6950008869171143, 0.04249911308288579, 0
0.7025, 0.6996636986732483, 0.0028363013267517223, 0
0.82, 0.7076714634895325, 0.11232853651046748, 0
0.6625, 0.6989538669586182, -0.036453866958618186, 1
0.65, 0.6902215480804443, -0.040221548080444314, 0
0.725, 0.6924322247505188, 0.03256777524948118, 0
0.625, 0.6872973442077637, -0.06229734420776367, 0
0.74, 0.7160971164703369, 0.023902883529663077, 0
0.73, 0.6911514401435852, 0.03884855985641478, 0
0.805, 0.6815804839134216, 0.12341951608657842, 0
0.8025, 0.713590681552887, 0.08890931844711303, 0
0.7325, 0.6884042024612427, 0.044095797538757364, 0
0.7425, 0.6951095461845398, 0.047390453815460254, 0
0.6825, 0.7035692930221558, -0.021069293022155766, 0
0.74, 0.7070840001106262, 0.03291599988937377, 0
0.7525, 0.7095105051994324, 0.042989494800567574, 0
0.6825, 0.7036608457565308, -0.021160845756530766, 0
0.7875, 0.7093636989593506, 0.07813630104064939, 0
0.675, 0.6871221661567688, -0.012122166156768754, 1
0.77, 0.6867132186889648, 0.08328678131103517, 0
0.7575, 0.6989526152610779, 0.05854738473892207, 0
0.755, 0.712677001953125, 0.042322998046875004, 0
0.6775, 0.6794021725654602, -0.001902172565460214, 0
0.705, 0.6838662624359131, 0.021133737564086874, 0
0.72, 0.6852453351020813, 0.034754664897918675, 0
0.7225, 0.6841644048690796, 0.03833559513092044, 0
0.6575, 0.6800469756126404, -0.022546975612640408, 0
0.6675, 0.6834942698478699, -0.01599426984786989, 0
0.7225, 0.691312849521637, 0.031187150478363068, 0
0.665, 0.6883447170257568, -0.0233447170257568, 0
0.72, 0.688322126865387, 0.03167787313461301, 0
0.6925, 0.6854034066200256, 0.00709659337997437, 0
0.7225, 0.6855154037475586, 0.03698459625244144, 0
0.7575, 0.6822363138198853, 0.0752636861801147, 0
0.76, 0.6787304282188416, 0.08126957178115846, 0
0.8175, 0.7138146758079529, 0.10368532419204712, 0
0.82, 0.6914599537849426, 0.12854004621505732, 0
0.695, 0.682743489742279, 0.012256510257720898, 0
0.0, 0.0, 0.0, 0
0.79, 0.6850854158401489, 0.10491458415985111, 0
0.6425, 0.709458589553833, -0.06695858955383305, 0
0.7325, 0.7015872001647949, 0.030912799835205118, 0
0.6825, 0.6922497153282166, -0.009749715328216557, 0
0.7475, 0.713731050491333, 0.033768949508667045, 0
0.6675, 0.7071429491043091, -0.0396429491043091, 0
0.7725, 0.7126867771148682, 0.0598132228851318, 0
0.6825, 0.7084032893180847, -0.02590328931808472, 0
0.735, 0.7075866460800171, 0.027413353919982897, 0
0.7825, 0.7097814679145813, 0.07271853208541867, 0
0.6575, 0.6996588110923767, -0.042158811092376736, 0
0.7825, 0.7116851806640625, 0.07081481933593747, 0
0.7925, 0.7024798393249512, 0.09002016067504881, 0
0.79, 0.6925381422042847, 0.09746185779571537, 0
0.77, 0.6907998323440552, 0.07920016765594484, 0
0.725, 0.6948645114898682, 0.030135488510131814, 0
0.7375, 0.7010318040847778, 0.03646819591522221, 0
0.6525, 0.7039806842803955, -0.05148068428039554, 0
0.73, 0.7131127715110779, 0.0168872284889221, 0
0.6925, 0.713316023349762, -0.02081602334976196, 0
0.7, 0.7102313041687012, -0.010231304168701216, 0
0.735, 0.7118377685546875, 0.023162231445312487, 0
0.725, 0.7111230492591858, 0.013876950740814187, 0
0.705, 0.7072387337684631, -0.0022387337684631747, 0
0.72, 0.7079913020133972, 0.012008697986602757, 0
0.7675, 0.7102999687194824, 0.05720003128051754, 0
0.7675, 0.7043005228042603, 0.0631994771957397, 0
0.66, 0.6973687410354614, -0.037368741035461395, 0
0.79, 0.7093795537948608, 0.0806204462051392, 0
0.715, 0.7020645141601562, 0.012935485839843719, 0
0.74, 0.7003564238548279, 0.03964357614517211, 0
0.765, 0.704343855381012, 0.06065614461898805, 0
0.695, 0.7024050951004028, -0.007405095100402881, 0
0.725, 0.7062905430793762, 0.018709456920623757, 0
0.765, 0.7104669213294983, 0.05453307867050172, 0
0.7525, 0.7007238864898682, 0.05177611351013178, 0
0.7575, 0.6969354152679443, 0.060564584732055615, 0
0.6775, 0.6999719142913818, -0.022471914291381845, 0
0.8025, 0.7101464867591858, 0.0923535132408142, 0
0.705, 0.7010665535926819, 0.003933446407318075, 0
0.7375, 0.7046405076980591, 0.03285949230194096, 0
0.715, 0.7034375071525574, 0.011562492847442596, 0
0.6875, 0.7040743827819824, -0.016574382781982422, 0
0.81, 0.7135583162307739, 0.09644168376922613, 0
0.6525, 0.7173028588294983, -0.06480285882949832, 1
0.72, 0.7077795267105103, 0.01222047328948972, 0
0.73, 0.6927984356880188, 0.03720156431198118, 0
0.695, 0.6796746850013733, 0.01532531499862666, 0
0.725, 0.699200451374054, 0.025799548625946023, 0
0.695, 0.6847354173660278, 0.010264582633972119, 0
0.685, 0.6833926439285278, 0.0016073560714722213, 0
0.7275, 0.6847979426383972, 0.04270205736160282, 0
0.705, 0.6861101984977722, 0.018889801502227743, 0
0.7, 0.6842248439788818, 0.01577515602111812, 0
0.705, 0.6837399005889893, 0.021260099411010702, 0
0.6975, 0.6843841671943665, 0.013115832805633554, 0
0.6925, 0.6860558986663818, 0.0064441013336181685, 0
0.7875, 0.6839425563812256, 0.10355744361877439, 0
0.68, 0.7198205590248108, -0.03982055902481074, 0
0.7375, 0.7085455060005188, 0.028954493999481246, 0
0.7825, 0.7099871635437012, 0.0725128364562988, 0
0.695, 0.7002529501914978, -0.005252950191497852, 0
0.72, 0.7069299221038818, 0.013070077896118137, 0
0.7325, 0.7073354721069336, 0.025164527893066446, 0
0.725, 0.7065191268920898, 0.018480873107910134, 0
0.725, 0.705550491809845, 0.019449508190155007, 0
0.7625, 0.7086504697799683, 0.053849530220031694, 0
0.695, 0.7011743187904358, -0.00617431879043584, 0
0.7775, 0.7066784501075745, 0.0708215498924255, 0
0.73, 0.704109787940979, 0.02589021205902098, 0
0.815, 0.6998648047447205, 0.11513519525527949, 0
0.585, 0.692124605178833, -0.10712460517883304, 1
0.715, 0.7010229229927063, 0.01397707700729367, 0
0.6575, 0.692738950252533, -0.035238950252532986, 0
0.71, 0.6902008056640625, 0.019799194335937464, 0
0.7125, 0.7092663645744324, 0.003233635425567649, 0
0.735, 0.6878002882003784, 0.04719971179962157, 0
0.79, 0.7198479771614075, 0.07015202283859256, 0
0.715, 0.6974700689315796, 0.01752993106842038, 0
0.765, 0.7050231695175171, 0.059976830482482923, 0
0.6875, 0.6976193189620972, -0.010119318962097168, 0
0.805, 0.7112756371498108, 0.09372436285018926, 0
0.79, 0.698413074016571, 0.09158692598342899, 0
0.765, 0.6931872367858887, 0.07181276321411134, 0
0.72, 0.6958984136581421, 0.024101586341857884, 0
0.73, 0.7019537091255188, 0.028046290874481183, 0
0.705, 0.7042181491851807, 0.000781850814819296, 0
0.7775, 0.711188018321991, 0.066311981678009, 0
0.71, 0.7008935213088989, 0.009106478691101039, 0
0.7975, 0.7048119902610779, 0.0926880097389221, 0
0.6125, 0.6998788118362427, -0.08737881183624263, 0
0.725, 0.7167168855667114, 0.008283114433288552, 0
0.7525, 0.7181786894798279, 0.034321310520172066, 0
0.745, 0.707340657711029, 0.03765934228897094, 0
0.41, 0.6835415363311768, -0.2735415363311768, 1
0.7125, 0.7144345045089722, -0.0019345045089721458, 0
0.675, 0.6896252036094666, -0.014625203609466508, 0
0.76, 0.6907562017440796, 0.06924379825592042, 0
0.7325, 0.7003240585327148, 0.032175941467285196, 0
0.7625, 0.6794772148132324, 0.08302278518676753, 0
0.7725, 0.716630220413208, 0.05586977958679196, 0
0.75, 0.6994463801383972, 0.05055361986160278, 0
0.715, 0.6996231079101562, 0.015376892089843719, 0
0.7525, 0.7016064524650574, 0.050893547534942574, 0
0.77, 0.7033935189247131, 0.06660648107528688, 0
0.7475, 0.6966668367385864, 0.05083316326141363, 0
0.7075, 0.696622908115387, 0.010877091884613055, 0
0.7525, 0.7058334350585938, 0.0466665649414062, 0
0.795, 0.7023565769195557, 0.09264342308044438, 0
0.6925, 0.6936684846878052, -0.0011684846878051713, 0
0.77, 0.7040057182312012, 0.06599428176879885, 0
0.695, 0.7010180354118347, -0.006018035411834766, 0
0.695, 0.7054641842842102, -0.010464184284210254, 0
0.76, 0.7152349948883057, 0.044765005111694345, 0
0.68, 0.7070525884628296, -0.02705258846282954, 0
0.7575, 0.7126803398132324, 0.04481966018676753, 0
0.7625, 0.704423189163208, 0.05807681083679195, 0
0.715, 0.6993429660797119, 0.015657033920288055, 0
0.79, 0.7050042748451233, 0.08499572515487674, 0
0.755, 0.6986275911331177, 0.05637240886688233, 0
0.72, 0.6987954378128052, 0.021204562187194798, 0
0.735, 0.7025845050811768, 0.03241549491882323, 0
0.73, 0.7048870921134949, 0.02511290788650511, 0
0.7475, 0.7077056765556335, 0.03979432344436651, 0
0.7025, 0.7012346982955933, 0.0012653017044067516, 0
0.7475, 0.7064154148101807, 0.04108458518981939, 0
0.7075, 0.7081664800643921, -0.0006664800643920721, 0
0.775, 0.7071435451507568, 0.06785645484924319, 0
0.715, 0.7017736434936523, 0.013226356506347625, 0
0.7525, 0.7038909792900085, 0.0486090207099914, 0
0.73, 0.7043951153755188, 0.025604884624481183, 0
0.755, 0.7054467797279358, 0.04955322027206421, 0
0.7225, 0.704394519329071, 0.018105480670928986, 0
0.7, 0.7022882103919983, -0.0022882103919983354, 0
0.75, 0.7099002003669739, 0.04009979963302612, 0
0.785, 0.7037628293037415, 0.08123717069625858, 0
0.7375, 0.6978713870048523, 0.03962861299514775, 0
0.8025, 0.6995065212249756, 0.1029934787750244, 0
0.675, 0.6927477717399597, -0.017747771739959672, 0
0.735, 0.7077929377555847, 0.02720706224441527, 0
0.695, 0.7099547982215881, -0.014954798221588184, 0
0.7425, 0.7073937654495239, 0.03510623455047612, 0
0.7075, 0.7067947387695312, 0.0007052612304687678, 0
0.725, 0.7063665390014648, 0.018633460998535134, 0
0.745, 0.7059628367424011, 0.03903716325759887, 0
0.805, 0.7033398151397705, 0.10166018486022954, 0
0.675, 0.6965292096138, -0.021529209613800004, 0
0.7275, 0.7040963768959045, 0.023403623104095495, 0
0.7825, 0.7109649777412415, 0.07153502225875852, 0
0.665, 0.7021420001983643, -0.03714200019836422, 0
0.745, 0.712510347366333, 0.03248965263366699, 0
0.7725, 0.7107189893722534, 0.061781010627746547, 0
0.6675, 0.69801265001297, -0.03051265001296999, 0
0.7325, 0.708416759967804, 0.024083240032196085, 0
0.7425, 0.7138723731040955, 0.02862762689590459, 0
0.8, 0.705662190914154, 0.09433780908584599, 0
0.74, 0.6928765773773193, 0.047123422622680655, 0
0.7325, 0.6993734836578369, 0.033126516342163126, 0
0.72, 0.7012548446655273, 0.01874515533447263, 0
0.73, 0.7064440846443176, 0.023555915355682355, 0
0.69, 0.705047607421875, -0.015047607421875053, 0
0.8075, 0.7127325534820557, 0.09476744651794433, 0
0.6125, 0.6851190328598022, -0.0726190328598022, 1
0.695, 0.6923742294311523, 0.0026257705688476074, 0
0.7025, 0.7163146734237671, -0.013814673423767077, 0
0.745, 0.6898114085197449, 0.05518859148025512, 0
0.76, 0.6959728598594666, 0.06402714014053346, 0
0.7325, 0.7188766598701477, 0.013623340129852335, 0
0.715, 0.7048226594924927, 0.010177340507507293, 0
0.82, 0.704945981502533, 0.11505401849746699, 0
0.74, 0.7096245884895325, 0.03037541151046752, 1
0.745, 0.6951531767845154, 0.049846823215484615, 0
0.7925, 0.7163534164428711, 0.07614658355712889, 0
0.6675, 0.6951208114624023, -0.02762081146240236, 0
0.6725, 0.6818072199821472, -0.00930721998214723, 0
0.7525, 0.6904406547546387, 0.062059345245361275, 0
0.7425, 0.6827053427696228, 0.059794657230377246, 0
0.7425, 0.7140569686889648, 0.028443031311035205, 0
0.8375, 0.706298828125, 0.13120117187500002, 0
0.7225, 0.6940823197364807, 0.028417680263519318, 1
0.7, 0.6887133717536926, 0.011286628246307329, 0
0.745, 0.7066397070884705, 0.03836029291152954, 0
0.7825, 0.7183386087417603, 0.06416139125823972, 0
0.7025, 0.7176522612571716, -0.015152261257171618, 0
0.74, 0.7088384628295898, 0.031161537170410147, 0
0.71, 0.7065569758415222, 0.0034430241584777477, 0
0.7175, 0.7085220217704773, 0.008977978229522732, 0
0.8, 0.7108636498451233, 0.08913635015487675, 0
0.715, 0.6966509819030762, 0.018349018096923797, 0
0.81, 0.6988775730133057, 0.11112242698669439, 0
0.735, 0.698352038860321, 0.03664796113967894, 0
0.7925, 0.6992449760437012, 0.09325502395629881, 0
0.7125, 0.693815290927887, 0.01868470907211306, 0
0.7425, 0.7024389505386353, 0.040061049461364795, 0
0.7075, 0.7043408155441284, 0.0031591844558716, 0
0.775, 0.7075573801994324, 0.06744261980056765, 0
0.725, 0.7019982933998108, 0.023001706600189187, 0
0.7875, 0.6998690366744995, 0.08763096332550047, 0
0.75, 0.6964068412780762, 0.05359315872192383, 0
0.0, 0.0, 0.0, 0
0.7625, 0.6850854158401489, 0.07741458415985103, 0
0.6925, 0.7144390940666199, -0.02193909406661987, 0
0.705, 0.7027880549430847, 0.0022119450569152432, 0
0.695, 0.6912945508956909, 0.003705449104309033, 0
0.78, 0.7134362459182739, 0.0665637540817261, 0
0.73, 0.7016763091087341, 0.02832369089126585, 0
0.74, 0.6998931765556335, 0.040106823444366446, 0
0.755, 0.706071138381958, 0.048928861618042, 0
0.715, 0.7004473805427551, 0.014552619457244842, 0
0.78, 0.7021142244338989, 0.0778857755661011, 0
0.7575, 0.7008196711540222, 0.056680328845977734, 0
0.745, 0.6990771293640137, 0.045922870635986324, 0
0.735, 0.6997326612472534, 0.03526733875274657, 0
0.77, 0.7055822610855103, 0.06441773891448976, 0
0.7375, 0.7013784646987915, 0.03612153530120854, 0
0.79, 0.7001180648803711, 0.08988193511962894, 0
0.71, 0.6959948539733887, 0.014005146026611293, 0
0.7825, 0.7008746266365051, 0.08162537336349485, 0
0.76, 0.6997509598731995, 0.060249040126800546, 0
0.78, 0.696437656879425, 0.08356234312057498, 0
0.675, 0.6938256621360779, -0.018825662136077836, 0
0.765, 0.7068179249763489, 0.058182075023651136, 0
0.7325, 0.7078027129173279, 0.02469728708267216, 0
0.7725, 0.7053143382072449, 0.06718566179275509, 0
0.715, 0.698826253414154, 0.016173746585845916, 0
0.7925, 0.7064868211746216, 0.0860131788253784, 0
0.6525, 0.6981310844421387, -0.0456310844421387, 0
0.7725, 0.714078962802887, 0.058421037197113, 0
0.81, 0.7060046195983887, 0.10399538040161138, 0
0.735, 0.6954046487808228, 0.03959535121917723, 0
0.71, 0.6973855495452881, 0.012614450454711879, 0
0.7525, 0.7089483737945557, 0.04355162620544428, 0
0.715, 0.7070513963699341, 0.007948603630065887, 0
0.775, 0.7055047154426575, 0.06949528455734255, 0
0.73, 0.7030462622642517, 0.026953737735748273, 0
0.715, 0.7053042650222778, 0.009695734977722137, 0
0.7675, 0.7072012424468994, 0.060298757553100546, 0
0.755, 0.6990740895271301, 0.05592591047286988, 0
0.73, 0.6989718675613403, 0.03102813243865965, 0
0.75, 0.7054702639579773, 0.044529736042022705, 0
0.775, 0.7027267217636108, 0.07227327823638918, 0
0.69, 0.6960213780403137, -0.006021378040313774, 0
0.735, 0.7087997198104858, 0.026200280189514147, 0
0.71, 0.7075808644294739, 0.0024191355705260875, 0
0.7725, 0.7082101106643677, 0.06428988933563229, 0
0.6625, 0.6993087530136108, -0.03680875301361086, 0
0.7775, 0.7132492065429688, 0.06425079345703122, 0
0.715, 0.706207275390625, 0.008792724609374969, 0
0.695, 0.7042773365974426, -0.009277336597442676, 0
0.7625, 0.7094348073005676, 0.05306519269943233, 0
0.7225, 0.7065890431404114, 0.015910956859588654, 0
0.7375, 0.7050399780273438, 0.032460021972656294, 0
0.7975, 0.704579770565033, 0.09292022943496703, 0
0.7425, 0.6938692927360535, 0.04863070726394658, 0
0.7475, 0.698628842830658, 0.048871157169342094, 0
0.73, 0.7034191489219666, 0.02658085107803343, 0
0.69, 0.7052386403083801, -0.01523864030838018, 0
0.74, 0.7122625708580017, 0.027737429141998282, 0
0.815, 0.7105087041854858, 0.1044912958145141, 0
0.725, 0.6971630454063416, 0.027836954593658425, 0
0.77, 0.6957727074623108, 0.07422729253768923, 0
0.7475, 0.6995159983634949, 0.04798400163650518, 0
0.605, 0.6976873874664307, -0.09268738746643068, 0
0.7375, 0.7171026468276978, 0.02039735317230229, 0
0.74, 0.7150076031684875, 0.024992396831512442, 0
0.6975, 0.7083465456962585, -0.010846545696258536, 0
0.77, 0.7112737894058228, 0.058726210594177264, 0
0.6925, 0.7063775658607483, -0.013877565860748287, 0
0.695, 0.7085293531417847, -0.013529353141784717, 0
0.735, 0.7140173316001892, 0.020982668399810778, 0
0.725, 0.7113925218582153, 0.013607478141784646, 0
0.735, 0.7082977294921875, 0.026702270507812487, 0
0.6975, 0.7048211693763733, -0.007321169376373282, 0
0.765, 0.7077727913856506, 0.05722720861434938, 0
0.7775, 0.7021297812461853, 0.07537021875381467, 0
0.76, 0.699914813041687, 0.060085186958313, 0
0.73, 0.6969903111457825, 0.03300968885421751, 0
0.705, 0.703739583492279, 0.0012604165077209073, 0
0.7475, 0.7064794898033142, 0.041020510196685844, 0
0.685, 0.7050332427024841, -0.020033242702484078, 0
0.6875, 0.7104021906852722, -0.022902190685272217, 0
0.7475, 0.713966965675354, 0.03353303432464605, 0
0.47, 0.6864855885505676, -0.21648558855056765, 1
0.6575, 0.7081579566001892, -0.050657956600189236, 0
0.685, 0.6884368658065796, -0.0034368658065795366, 0
0.665, 0.689556896686554, -0.02455689668655392, 0
0.735, 0.7151964902877808, 0.019803509712219225, 0
0.725, 0.68707275390625, 0.03792724609374998, 0
0.6725, 0.6789638996124268, -0.006463899612426771, 0
0.7925, 0.6869415044784546, 0.10555849552154539, 0
0.7275, 0.6804357767105103, 0.04706422328948978, 0
0.735, 0.7164565920829773, 0.018543407917022692, 0
0.73, 0.7024438381195068, 0.027556161880493146, 0
0.7875, 0.7044525146484375, 0.08304748535156248, 0
0.7625, 0.6976403594017029, 0.06485964059829707, 0
0.7325, 0.6979016065597534, 0.03459839344024662, 0
0.825, 0.7029021978378296, 0.12209780216217037, 0
0.6175, 0.6949514746665955, -0.07745147466659541, 1
0.76, 0.69880610704422, 0.06119389295578004, 0
0.655, 0.685573399066925, -0.030573399066925022, 0
0.745, 0.6814978122711182, 0.06350218772888183, 0
0.67, 0.6995733380317688, -0.02957333803176876, 0
0.7, 0.6866458058357239, 0.013354194164276079, 0
0.755, 0.6893762350082397, 0.06562376499176026, 0
0.74, 0.67998868227005, 0.06001131772994994, 0
0.8375, 0.717846691608429, 0.11965330839157107, 0
0.7, 0.6902404427528381, 0.00975955724716182, 1
0.6825, 0.6807775497436523, 0.0017224502563476518, 0
0.7875, 0.7066226005554199, 0.08087739944458006, 0
0.75, 0.7183557152748108, 0.03164428472518921, 0
0.755, 0.7199923396110535, 0.03500766038894654, 0
0.74, 0.701489269733429, 0.038510730266571036, 0
0.7275, 0.7062066197395325, 0.021293380260467565, 0
0.725, 0.7065063118934631, 0.018493688106536843, 0
0.775, 0.7064715623855591, 0.06852843761444094, 0
0.7025, 0.6995953321456909, 0.0029046678543090954, 0
0.75, 0.7044134140014648, 0.045586585998535156, 0
0.705, 0.703167736530304, 0.001832263469696005, 0
0.7975, 0.7098550200462341, 0.08764497995376586, 0
0.7625, 0.6986004710197449, 0.06389952898025508, 0
0.76, 0.6974575519561768, 0.06254244804382325, 0
0.725, 0.6959438920021057, 0.029056107997894265, 0
0.6775, 0.7037969827651978, -0.026296982765197763, 0
0.72, 0.7120168805122375, 0.007983119487762425, 0
0.765, 0.7111037969589233, 0.053896203041076673, 0
0.81, 0.7008352279663086, 0.10916477203369146, 0
0.665, 0.6945757865905762, -0.029575786590576136, 0
0.73, 0.7085705399513245, 0.02142946004867552, 0
0.78, 0.7107470631599426, 0.0692529368400574, 0
0.67, 0.7003326416015625, -0.03033264160156246, 0
0.7125, 0.7070953249931335, 0.005404675006866477, 0
0.735, 0.7115716338157654, 0.023428366184234606, 0
0.8, 0.7074691653251648, 0.09253083467483525, 0
0.6925, 0.6978771686553955, -0.005377168655395503, 0
0.7625, 0.7051174640655518, 0.0573825359344482, 0
0.6925, 0.7024490237236023, -0.00994902372360229, 0
0.7825, 0.7033215165138245, 0.07917848348617551, 0
0.7225, 0.7030419707298279, 0.01945802927017215, 0
0.705, 0.7013116478919983, 0.003688352108001669, 0
0.6975, 0.7083480954170227, -0.010848095417022696, 0
0.6825, 0.7110116481781006, -0.02851164817810059, 0
0.795, 0.716573178768158, 0.07842682123184208, 0
0.76, 0.704783022403717, 0.05521697759628297, 0
0.6875, 0.6965044736862183, -0.009004473686218262, 0
0.7725, 0.7069738507270813, 0.06552614927291867, 0
0.6775, 0.7027932405471802, -0.025293240547180185, 0
0.7175, 0.7082815170288086, 0.009218482971191433, 0
0.7575, 0.7161462306976318, 0.041353769302368115, 0
0.7675, 0.7026891708374023, 0.06481082916259762, 0
0.7775, 0.6973626613616943, 0.08013733863830563, 0
0.7625, 0.700956404209137, 0.06154359579086299, 0
0.7425, 0.6961458921432495, 0.04635410785675054, 0
0.735, 0.7040191292762756, 0.030980870723724352, 0
0.7725, 0.7038812041282654, 0.06861879587173458, 0
0.6975, 0.699684739112854, -0.002184739112853995, 0
0.71, 0.7060302495956421, 0.003969750404357875, 0
0.7825, 0.7105889916419983, 0.07191100835800168, 0
0.43, 0.7125173807144165, -0.2825173807144165, 1
0.7075, 0.693229079246521, 0.014270920753479022, 0
0.695, 0.6843295097351074, 0.01067049026489253, 0
0.7175, 0.686277449131012, 0.031222550868988064, 0
0.7875, 0.7027367949485779, 0.0847632050514221, 0
0.7225, 0.7192285060882568, 0.003271493911743195, 0
0.8125, 0.7029284238815308, 0.10957157611846924, 0
0.63, 0.6941943168640137, -0.06419431686401367, 0
0.8225, 0.7112066745758057, 0.11129332542419434, 0
0.63, 0.6866449117660522, -0.05664491176605224, 1
0.645, 0.6902313232421875, -0.04523132324218748, 0
0.745, 0.7162325978279114, 0.02876740217208862, 0
0.6875, 0.6874474883079529, 5.251169204711914e-05, 0
0.7275, 0.7032366991043091, 0.024263300895690953, 0
0.7175, 0.6866458058357239, 0.03085419416427615, 0
0.7075, 0.679252028465271, 0.02824797153472902, 0
0.715, 0.684381365776062, 0.030618634223937957, 0
0.725, 0.687115490436554, 0.03788450956344602, 0
0.625, 0.6792184114456177, -0.054218411445617676, 0
0.7625, 0.694492757320404, 0.0680072426795959, 0
0.6725, 0.6845428347587585, -0.012042834758758558, 0
0.7425, 0.6831945776939392, 0.05930542230606084, 0
0.72, 0.6835207939147949, 0.03647920608520505, 0
0.775, 0.7205035090446472, 0.054496490955352805, 0
0.7475, 0.7031378149986267, 0.044362185001373344, 0
0.7525, 0.7026882767677307, 0.049811723232269234, 0
0.735, 0.6988518834114075, 0.036148116588592516, 0
0.7825, 0.7058215141296387, 0.0766784858703613, 0
0.725, 0.6974517703056335, 0.027548229694366433, 0
0.7175, 0.6988781690597534, 0.01862183094024661, 0
0.7425, 0.7080346345901489, 0.03446536540985112, 0
0.795, 0.7074395418167114, 0.08756045818328861, 0
0.6875, 0.6987206935882568, -0.011220693588256836, 0
0.6775, 0.7049853205680847, -0.027485320568084726, 0
0.7375, 0.7166479229927063, 0.020852077007293746, 0
0.7375, 0.711790144443512, 0.02570985555648808, 0
0.7725, 0.7072167992591858, 0.06528320074081417, 0
0.8025, 0.7009338140487671, 0.1015661859512329, 0
0.69, 0.6920995712280273, -0.002099571228027397, 0
0.7575, 0.7030102610588074, 0.05448973894119258, 0
0.7175, 0.7051766514778137, 0.012323348522186306, 0
0.745, 0.7035800218582153, 0.041419978141784664, 0
0.0, 0.0, 0.0, 0
0.7275, 0.6850854158401489, 0.04241458415985111, 0
0.785, 0.7167260646820068, 0.0682739353179932, 0
0.73, 0.6921002268791199, 0.03789977312088011, 0
0.7675, 0.7220916748046875, 0.04540832519531246, 0
0.745, 0.6839749217033386, 0.06102507829666137, 0
0.7425, 0.701794445514679, 0.040705554485321094, 0
0.725, 0.6997503638267517, 0.02524963617324827, 0
0.75, 0.7054397463798523, 0.044560253620147705, 0
0.7075, 0.7034215927124023, 0.004078407287597674, 0
0.735, 0.7076269388198853, 0.027373061180114733, 0
0.78, 0.7087743878364563, 0.07122561216354373, 0
0.815, 0.6998492479324341, 0.11515075206756586, 0
0.7125, 0.6891708374023438, 0.023329162597656272, 0
0.8375, 0.6998351812362671, 0.13766481876373293, 0
0.7025, 0.6848989725112915, 0.01760102748870851, 1
0.6125, 0.6856231689453125, -0.07312316894531246, 0
0.7525, 0.7203149199485779, 0.032185080051422066, 0
0.655, 0.6883276104927063, -0.03332761049270627, 0
0.7225, 0.7056530714035034, 0.016846928596496613, 0
0.6675, 0.6848666071891785, -0.017366607189178485, 0
0.6625, 0.6889822483062744, -0.026482248306274436, 0
0.6825, 0.6947622299194336, -0.012262229919433598, 0
0.71, 0.693485677242279, 0.016514322757720912, 0
0.7025, 0.6871441602706909, 0.015355839729309095, 0
0.68, 0.6874480843544006, -0.007448084354400586, 0
0.6725, 0.685929536819458, -0.013429536819458021, 0
0.715, 0.6903237700462341, 0.024676229953765838, 0
0.7175, 0.687089204788208, 0.03041079521179202, 0
0.6775, 0.6829626560211182, -0.005462656021118173, 0
0.7125, 0.6870943903923035, 0.025405609607696555, 0
0.6675, 0.684468686580658, -0.016968686580657977, 0
0.6775, 0.6894189119338989, -0.011918911933898935, 0
0.7375, 0.6941381692886353, 0.04336183071136479, 0
0.725, 0.6859567165374756, 0.03904328346252439, 0
0.7025, 0.6797308325767517, 0.022769167423248304, 0
0.705, 0.6797878742218018, 0.025212125778198202, 0
0.7, 0.684171736240387, 0.015828263759612993, 0
0.7075, 0.683616042137146, 0.02388395786285402, 0
0.75, 0.6862393021583557, 0.06376069784164429, 0
0.8075, 0.7206560969352722, 0.08684390306472778, 0
0.675, 0.6944000124931335, -0.0194000124931335, 0
0.765, 0.7062676548957825, 0.05873234510421754, 0
0.605, 0.6985912919044495, -0.09359129190444948, 1
0.7475, 0.7023773193359375, 0.04512268066406255, 0
0.695, 0.686069905757904, 0.008930094242095898, 0
0.695, 0.6821581721305847, 0.012841827869415234, 0
0.72, 0.705979585647583, 0.014020414352416966, 0
0.74, 0.6859698295593262, 0.05403017044067382, 0
0.7525, 0.6785784959793091, 0.07392150402069086, 0
0.75, 0.7206844687461853, 0.029315531253814697, 0
0.7025, 0.7038195729255676, -0.0013195729255676136, 0
0.6875, 0.7079007029533386, -0.020400702953338623, 0
0.72, 0.7107775807380676, 0.009222419261932346, 0
0.73, 0.712503969669342, 0.01749603033065794, 0
0.7475, 0.7103118896484375, 0.03718811035156255, 0
0.765, 0.703802764415741, 0.061197235584259047, 0
0.735, 0.6998839974403381, 0.03511600255966185, 0
0.7, 0.7002676129341125, -0.00026761293411259324, 0
0.7575, 0.7067373394966125, 0.0507626605033874, 0
0.7, 0.7065954208374023, -0.006595420837402388, 0
0.7075, 0.7067907452583313, 0.0007092547416687189, 0
0.7425, 0.7089282274246216, 0.03357177257537847, 0
0.6925, 0.7076947093009949, -0.015194709300994869, 0
0.7425, 0.7098779082298279, 0.03262209177017217, 0
0.74, 0.7069571018218994, 0.03304289817810058, 0
0.6925, 0.7046582102775574, -0.012158210277557369, 0
0.7625, 0.7106677293777466, 0.051832270622253374, 0
0.7625, 0.7078167796134949, 0.05468322038650508, 0
0.755, 0.6999984383583069, 0.05500156164169312, 0
0.7275, 0.6998971104621887, 0.027602889537811315, 0
0.7, 0.6999218463897705, 7.815361022944778e-05, 0
0.81, 0.7074880599975586, 0.10251194000244146, 0
0.725, 0.6990612745285034, 0.02593872547149656, 0
0.755, 0.6979601979255676, 0.05703980207443238, 0
0.7625, 0.7012707591056824, 0.06122924089431758, 0
0.7375, 0.699932873249054, 0.03756712675094609, 0
0.695, 0.7005114555358887, -0.005511455535888721, 0
0.73, 0.7078240513801575, 0.02217594861984251, 0
0.7075, 0.7106558084487915, -0.003155808448791486, 0
0.76, 0.7090933322906494, 0.050906667709350595, 0
0.6875, 0.7040362358093262, -0.016536235809326172, 0
0.7075, 0.7062872052192688, 0.001212794780731219, 0
0.7525, 0.7126937508583069, 0.03980624914169306, 0
0.7325, 0.706246018409729, 0.026253981590271036, 0
0.82, 0.7051321268081665, 0.11486787319183345, 0
0.745, 0.6958206295967102, 0.04917937040328979, 0
0.7475, 0.6945602297782898, 0.05293977022171026, 0
0.7025, 0.6977190971374512, 0.0047809028625488414, 0
0.8225, 0.7073199152946472, 0.11518008470535279, 0
0.67, 0.7170053124427795, -0.0470053124427795, 1
0.73, 0.7073236107826233, 0.02267638921737669, 0
0.6725, 0.6879425048828125, -0.015442504882812513, 0
0.775, 0.683544933795929, 0.09145506620407107, 0
0.7, 0.6989517211914062, 0.0010482788085937056, 0
0.6475, 0.6810412406921387, -0.03354124069213871, 0
0.82, 0.6904739141464233, 0.1295260858535766, 0
0.6225, 0.7118664383888245, -0.08936643838882441, 1
0.71, 0.6961038112640381, 0.013896188735961879, 0
0.675, 0.6895403861999512, -0.014540386199951127, 0
0.7, 0.6872961521148682, 0.012703847885131792, 0
0.705, 0.707263171672821, -0.002263171672821085, 0
0.7275, 0.6872613430023193, 0.0402386569976807, 0
0.6975, 0.6835577487945557, 0.013942251205444345, 0
0.7525, 0.6804681420326233, 0.07203185796737666, 0
0.72, 0.6783193945884705, 0.041680605411529514, 0
0.7475, 0.7209704518318176, 0.026529548168182426, 0
0.755, 0.7052459716796875, 0.049754028320312504, 0
0.7525, 0.7005199790000916, 0.051980020999908394, 0
0.7275, 0.7003289461135864, 0.02717105388641361, 0
0.7425, 0.7039422392845154, 0.03855776071548467, 0
0.745, 0.7022729516029358, 0.042727048397064205, 0
0.7775, 0.7035266160964966, 0.07397338390350339, 0
0.6825, 0.7008471488952637, -0.018347148895263676, 0
0.7675, 0.7055657505989075, 0.06193424940109249, 0
0.76, 0.7068231105804443, 0.05317688941955567, 0
0.775, 0.7002673149108887, 0.07473268508911135, 0
0.7075, 0.698620617389679, 0.008879382610321063, 0
0.785, 0.703702986240387, 0.08129701375961307, 0
0.77, 0.6980520486831665, 0.07194795131683351, 0
0.6625, 0.694464385509491, -0.03196438550949099, 0
0.755, 0.710797131061554, 0.04420286893844605, 0
0.735, 0.7097323536872864, 0.02526764631271361, 0
0.7525, 0.7014740109443665, 0.05102598905563349, 0
0.765, 0.7045977711677551, 0.060402228832244886, 0
0.7175, 0.698187530040741, 0.01931246995925906, 0
0.7125, 0.7057012915611267, 0.006798708438873313, 0
0.7025, 0.7092034816741943, -0.006703481674194323, 0
0.78, 0.7108843922615051, 0.0691156077384949, 0
0.755, 0.7040008306503296, 0.050999169349670415, 0
0.7225, 0.6972705125808716, 0.02522948741912845, 0
0.7325, 0.7059735059738159, 0.026526494026184122, 0
0.7225, 0.7069537043571472, 0.015546295642852814, 0
0.7425, 0.7107812166213989, 0.03171878337860112, 0
0.8, 0.704362154006958, 0.09563784599304204, 0
0.71, 0.6953295469284058, 0.014670453071594203, 0
0.725, 0.700232207775116, 0.02476779222488401, 0
0.6875, 0.7060149908065796, -0.01851499080657959, 0
0.7925, 0.7126815915107727, 0.07981840848922728, 0
0.765, 0.7011358737945557, 0.06386412620544435, 0
0.715, 0.6958227157592773, 0.019177284240722625, 0
0.6825, 0.69996577501297, -0.017465775012969975, 0
0.7675, 0.7137743830680847, 0.05372561693191524, 0
0.8025, 0.7065277099609375, 0.09597229003906249, 0
0.65, 0.7027410864830017, -0.05274108648300169, 1
0.62, 0.699353039264679, -0.07935303926467896, 0
0.6725, 0.6995757818222046, -0.027075781822204603, 0
0.745, 0.6962164044380188, 0.0487835955619812, 0
0.7125, 0.702024519443512, 0.01047548055648806, 0
0.775, 0.6818298101425171, 0.09317018985748293, 0
0.7975, 0.7210961580276489, 0.07640384197235106, 0
0.775, 0.6963934302330017, 0.07860656976699831, 0
0.745, 0.6928417682647705, 0.05215823173522949, 0
0.7725, 0.6998302936553955, 0.07266970634460446, 0
0.6775, 0.6958230137825012, -0.01832301378250123, 0
0.73, 0.7115704417228699, 0.01842955827713011, 0
0.7175, 0.7135046124458313, 0.003995387554168728, 0
0.755, 0.7054378986358643, 0.04956210136413575, 0
0.72, 0.7035180330276489, 0.016481966972351048, 0
0.735, 0.7091519236564636, 0.025848076343536364, 0
0.765, 0.7079177498817444, 0.05708225011825563, 0
0.7025, 0.6995763778686523, 0.0029236221313476696, 0
0.74, 0.7040255665779114, 0.035974433422088614, 0
0.705, 0.7068752646446228, -0.0018752646446228427, 0
0.7625, 0.7100487947463989, 0.05245120525360103, 0
0.7525, 0.7050439119338989, 0.04745608806610102, 0
0.7825, 0.696944534778595, 0.085555465221405, 0
0.82, 0.6976028084754944, 0.12239719152450557, 0
0.7175, 0.6886404156684875, 0.028859584331512478, 0
0.74, 0.6937475204467773, 0.04625247955322265, 0
0.78, 0.7054806351661682, 0.07451936483383181, 0
0.7425, 0.69866544008255, 0.04383455991745, 0
0.7625, 0.7003893852233887, 0.062110614776611284, 0
0.7875, 0.6997332572937012, 0.0877667427062988, 0
0.7425, 0.6927520632743835, 0.049747936725616504, 0
0.6925, 0.7032787799835205, -0.010778779983520503, 0
0.745, 0.7113177180290222, 0.03368228197097778, 0
0.7325, 0.7061789035797119, 0.026321096420288126, 0
0.7175, 0.7055138945579529, 0.011986105442047146, 0
0.75, 0.7072564363479614, 0.042743563652038574, 0
0.795, 0.703894317150116, 0.09110568284988407, 0
0.735, 0.6957183480262756, 0.03928165197372435, 0
0.715, 0.6977953910827637, 0.017204608917236297, 0
0.83, 0.7070263624191284, 0.12297363758087154, 0
0.71, 0.6927920579910278, 0.017207942008972132, 0
0.715, 0.6997393369674683, 0.015260663032531707, 0
0.7425, 0.7065523862838745, 0.03594761371612554, 0
0.72, 0.7039324641227722, 0.016067535877227757, 0
0.745, 0.7070373296737671, 0.037962670326232906, 0
0.6625, 0.7040884494781494, -0.041588449478149436, 0
0.7325, 0.7136877179145813, 0.01881228208541874, 0
0.7725, 0.7103021144866943, 0.06219788551330563, 0
0.75, 0.7043994069099426, 0.04560059309005737, 0
0.71, 0.6988018751144409, 0.011198124885559047, 0
0.78, 0.7053536772727966, 0.0746463227272034, 0
0.7575, 0.7010308504104614, 0.056469149589538525, 0
0.7975, 0.6998275518417358, 0.09767244815826415, 0
0.7775, 0.6929562091827393, 0.08454379081726071, 0
0.7075, 0.6942800879478455, 0.013219912052154559, 0
0.7425, 0.7034929990768433, 0.03900700092315679, 0
0.0, 0.0, 0.0, 0
0.705, 0.6850854158401489, 0.019914584159851034, 0
0.7, 0.7174603343009949, -0.017460334300994917, 0
0.7475, 0.7002816796302795, 0.04721832036972051, 0
0.7, 0.6875872611999512, 0.012412738800048784, 0
0.71, 0.7079592943191528, 0.0020407056808471324, 0
0.7925, 0.7115618586540222, 0.08093814134597777, 0
0.755, 0.6989889144897461, 0.05601108551025391, 0
0.7325, 0.6987075805664062, 0.03379241943359379, 0
0.7575, 0.7033697366714478, 0.0541302633285522, 0
0.76, 0.702024519443512, 0.057975480556488046, 0
0.74, 0.6973183751106262, 0.04268162488937377, 0
0.675, 0.698533296585083, -0.023533296585082963, 0
0.78, 0.7111169099807739, 0.0688830900192261, 0
0.7925, 0.7021203637123108, 0.09037963628768919, 0
0.695, 0.6921588182449341, 0.002841181755065869, 0
0.725, 0.7036773562431335, 0.021322643756866433, 0
0.7175, 0.7120593190193176, 0.0054406809806824, 0
0.715, 0.7074841260910034, 0.007515873908996551, 0
0.71, 0.7100481986999512, -4.81986999512074e-05, 0
0.81, 0.7101196050643921, 0.09988039493560796, 0
0.715, 0.6945611238479614, 0.020438876152038543, 0
0.725, 0.702488362789154, 0.022511637210845925, 0
0.795, 0.7095159888267517, 0.08548401117324833, 0
0.7475, 0.696061372756958, 0.051438627243042045, 0
0.72, 0.6998589634895325, 0.020141036510467503, 0
0.7525, 0.7049047946929932, 0.04759520530700678, 0
0.71, 0.7043664455413818, 0.0056335544586181285, 0
0.8175, 0.7081164121627808, 0.10938358783721924, 0
0.68, 0.7034392952919006, -0.023439295291900586, 1
0.695, 0.6976397633552551, -0.002639763355255176, 0
0.6625, 0.6893319487571716, -0.026831948757171653, 0
0.705, 0.6873385310173035, 0.017661468982696493, 0
0.715, 0.7093444466590881, 0.005655553340911834, 0
0.72, 0.6875842213630676, 0.032415778636932346, 0
0.685, 0.6837103366851807, 0.0012896633148193892, 0
0.7525, 0.6864398121833801, 0.06606018781661982, 0
0.7175, 0.6819616556167603, 0.03553834438323977, 0
0.7275, 0.7207897901535034, 0.0067102098464966176, 0
0.785, 0.7084994316101074, 0.07650056838989261, 0
0.7175, 0.6989406943321228, 0.018559305667877224, 0
0.7975, 0.704954206943512, 0.09254579305648802, 0
0.73, 0.6960488557815552, 0.033951144218444806, 0
0.69, 0.7044442296028137, -0.014444229602813774, 0
0.77, 0.708321213722229, 0.061678786277771014, 0
0.7725, 0.7043994069099426, 0.06810059309005734, 0
0.675, 0.6993523836135864, -0.02435238361358638, 0
0.745, 0.7080035209655762, 0.036996479034423824, 0
0.6875, 0.7069097757339478, -0.019409775733947754, 0
0.8175, 0.7110467553138733, 0.10645324468612671, 0
0.7325, 0.7002453207969666, 0.03225467920303349, 0
0.77, 0.7000872492790222, 0.0699127507209778, 0
0.7025, 0.6996551156044006, 0.0028448843955993786, 0
0.76, 0.7058892846107483, 0.05411071538925172, 0
0.6875, 0.7020138502120972, -0.014513850212097168, 0
0.705, 0.7084277272224426, -0.003427727222442667, 0
0.725, 0.7150298953056335, 0.009970104694366433, 0
0.765, 0.713275134563446, 0.05172486543655397, 0
0.76, 0.7011410593986511, 0.058858940601348886, 0
0.7375, 0.699662446975708, 0.03783755302429204, 0
0.76, 0.7033401131629944, 0.056659886837005624, 0
0.7175, 0.7002831697463989, 0.0172168302536011, 0
0.765, 0.7038342356681824, 0.06116576433181764, 0
0.78, 0.7004110813140869, 0.07958891868591311, 0
0.82, 0.698974609375, 0.12102539062499995, 0
0.6975, 0.7121636867523193, -0.014663686752319327, 1
0.7225, 0.701798677444458, 0.020701322555542023, 0
0.7475, 0.6856439113616943, 0.06185608863830572, 0
0.7575, 0.7130633592605591, 0.04443664073944087, 0
0.7225, 0.6788308620452881, 0.043669137954711945, 0
0.72, 0.6789703369140625, 0.04102966308593747, 0
0.655, 0.6804174780845642, -0.025417478084564182, 0
0.73, 0.6890972852706909, 0.040902714729309064, 0
0.7575, 0.6859133839607239, 0.07158661603927607, 0
0.76, 0.7186050415039062, 0.04139495849609376, 0
0.7075, 0.6994091868400574, 0.008090813159942645, 0
0.735, 0.7032241821289062, 0.03177581787109374, 0
0.7625, 0.7085732817649841, 0.053926718235015825, 0
0.7075, 0.7001263499259949, 0.007373650074005145, 0
0.78, 0.7086239457130432, 0.07137605428695681, 0
0.8425, 0.7007266283035278, 0.1417733716964722, 0
0.71, 0.6882745027542114, 0.02172549724578854, 0
0.7625, 0.6948662996292114, 0.06763370037078853, 0
0.7275, 0.7031323313713074, 0.024367668628692662, 0
0.82, 0.7050305008888245, 0.11496949911117549, 0
0.835, 0.6964855790138245, 0.1385144209861755, 0
0.6975, 0.6813488602638245, 0.016151139736175546, 0
0.7025, 0.7006240487098694, 0.0018759512901306286, 0
0.7075, 0.7109850645065308, -0.003485064506530744, 0
0.7375, 0.7111163139343262, 0.026383686065673873, 0
0.76, 0.705672562122345, 0.05432743787765504, 0
0.7725, 0.7056277394294739, 0.06687226057052609, 0
0.785, 0.6981850862503052, 0.08681491374969486, 0
0.635, 0.691178560256958, -0.056178560256958, 1
0.7025, 0.6972573399543762, 0.005242660045623793, 0
0.735, 0.6901293992996216, 0.044870600700378405, 0
0.8375, 0.7211217880249023, 0.11637821197509768, 0
0.675, 0.715330183506012, -0.04033018350601192, 1
0.655, 0.6868389844894409, -0.03183898448944089, 0
0.6775, 0.713485062122345, -0.03598506212234498, 0
0.6925, 0.695410430431366, -0.0029104304313659624, 0
0.75, 0.7089947462081909, 0.04100525379180908, 0
0.6475, 0.6863067746162415, -0.03880677461624149, 0
0.8325, 0.6866625547409058, 0.14583744525909426, 0
0.725, 0.7168099880218506, 0.008190011978149392, 0
0.6975, 0.6985809206962585, -0.001080920696258536, 0
0.8075, 0.7096447348594666, 0.09785526514053344, 0
0.7225, 0.6965155005455017, 0.025984499454498322, 0
0.7575, 0.7010329961776733, 0.05646700382232661, 0
0.66, 0.701558530330658, -0.04155853033065793, 0
0.7225, 0.7102203369140625, 0.012279663085937531, 0
0.695, 0.715008556842804, -0.020008556842804004, 0
0.7225, 0.7137652635574341, 0.008734736442565949, 0
0.715, 0.7078155279159546, 0.007184472084045379, 0
0.7625, 0.7068072557449341, 0.055692744255065874, 0
0.74, 0.703963577747345, 0.03603642225265502, 0
0.7675, 0.7019283771514893, 0.0655716228485107, 0
0.6325, 0.7014532089233398, -0.06895320892333989, 0
0.72, 0.7150811553001404, 0.0049188446998595925, 0
0.7425, 0.7169860601425171, 0.02551393985748296, 0
0.74, 0.7073586583137512, 0.03264134168624877, 0
0.8475, 0.7050487995147705, 0.14245120048522952, 0
0.6775, 0.7160674929618835, -0.038567492961883554, 1
0.7025, 0.7085269093513489, -0.006026909351348864, 0
0.73, 0.6929717659950256, 0.03702823400497435, 0
0.6975, 0.7209628224372864, -0.023462822437286368, 0
0.6775, 0.6888836622238159, -0.011383662223815927, 0
0.7, 0.6898950338363647, 0.01010496616363521, 0
0.7275, 0.6873864531517029, 0.040113546848297155, 0
0.6975, 0.6841119527816772, 0.013388047218322763, 0
0.72, 0.6841625571250916, 0.03583744287490842, 0
0.675, 0.6822399497032166, -0.007239949703216508, 0
0.6975, 0.687992513179779, 0.009507486820220956, 0
0.7325, 0.6853246688842773, 0.047175331115722696, 0
0.7125, 0.6812194585800171, 0.03128054141998293, 0
0.6875, 0.6801238656044006, 0.007376134395599365, 0
0.7825, 0.686907947063446, 0.09559205293655393, 0
0.805, 0.7154309153556824, 0.08956908464431768, 0
0.68, 0.6944970488548279, -0.014497048854827832, 0
0.75, 0.7072033286094666, 0.04279667139053345, 0
0.73, 0.709490954875946, 0.020509045124053937, 0
0.78, 0.7062628269195557, 0.07373717308044436, 0
0.7075, 0.6980047225952148, 0.009495277404785174, 0
0.79, 0.7023666501045227, 0.08763334989547733, 0
0.7375, 0.7007284164428711, 0.03677158355712895, 0
0.725, 0.7001568675041199, 0.024843132495880105, 0
0.7675, 0.7033547759056091, 0.06414522409439083, 0
0.72, 0.7020013332366943, 0.017998666763305637, 0
0.75, 0.7032162547111511, 0.04678374528884888, 0
0.7275, 0.7054724097251892, 0.022027590274810827, 0
0.7375, 0.7030602693557739, 0.03443973064422612, 0
0.785, 0.701475203037262, 0.08352479696273807, 0
0.7725, 0.698742687702179, 0.07375731229782101, 0
0.685, 0.6908739805221558, -0.005873980522155708, 0
0.7325, 0.7093991041183472, 0.023100895881652872, 0
0.7025, 0.7113226056098938, -0.008822605609893786, 0
0.7125, 0.7125900387763977, -9.003877639768287e-05, 0
0.69, 0.7102569341659546, -0.020256934165954643, 0
0.7475, 0.7117056250572205, 0.035794374942779594, 0
0.795, 0.7074102759361267, 0.08758972406387333, 0
0.705, 0.6940621733665466, 0.01093782663345333, 0
0.71, 0.7043380737304688, 0.0056619262695312145, 0
0.7025, 0.7106878757476807, -0.00818787574768065, 0
0.71, 0.7097985744476318, 0.00020142555236812854, 0
0.7925, 0.7102813720703125, 0.08221862792968748, 0
0.63, 0.7116955518722534, -0.08169555187225341, 1
0.7625, 0.7066369652748108, 0.055863034725189165, 0
0.7075, 0.685259997844696, 0.022240002155303973, 0
0.87, 0.7183721661567688, 0.1516278338432312, 0
0.73, 0.7088623046875, 0.021137695312499982, 0
0.7675, 0.6924108862876892, 0.07508911371231075, 0
0.73, 0.7000594735145569, 0.029940526485443097, 0
0.7275, 0.7041372656822205, 0.023362734317779577, 0
0.805, 0.7045141458511353, 0.1004858541488648, 0
0.6075, 0.6920049786567688, -0.08450497865676876, 1
0.685, 0.6977410912513733, -0.012741091251373238, 0
0.7075, 0.6952407956123352, 0.012259204387664813, 0
0.645, 0.6859719753265381, -0.04097197532653807, 0
0.71, 0.7133023142814636, -0.0033023142814636586, 0
0.7175, 0.6907217502593994, 0.026778249740600613, 0
0.695, 0.6852746605873108, 0.00972533941268916, 0
0.75, 0.684985339641571, 0.06501466035842896, 0
0.71, 0.6799706816673279, 0.030029318332672084, 0
0.7525, 0.6808279156684875, 0.0716720843315124, 0
0.68, 0.7203252911567688, -0.04032529115676875, 0
0.775, 0.7094659209251404, 0.06553407907485964, 0
0.74, 0.7038061618804932, 0.03619383811950683, 0
0.77, 0.7009008526802063, 0.06909914731979372, 0
0.735, 0.698667585849762, 0.036332414150238024, 0
0.815, 0.6995128989219666, 0.1154871010780334, 0
0.78, 0.6932085752487183, 0.08679142475128176, 0
0.715, 0.6900231838226318, 0.024976816177368133, 0
0.6975, 0.7006964087486267, -0.0031964087486267, 0
0.7825, 0.7132073640823364, 0.06929263591766355, 0
0.7, 0.7041454911231995, -0.004145491123199507, 0
0.73, 0.7059463262557983, 0.024053673744201642, 0
0.8225, 0.706762969493866, 0.11573703050613404, 0
0.7, 0.6939840316772461, 0.006015968322753862, 0
0.6775, 0.6998748779296875, -0.02237487792968751, 0
0.75, 0.7157385349273682, 0.034261465072631836, 0


==> plot/results/target_load.csv <==
target_load,100,200,400,600,800
0.5,0.14310048838797956,0.13718966239877045,0.1462999539002776,0.1578788071498275,0.17143033513426778
0.55,0.13323952294234187,0.12639162893407047,0.13503908751904964,0.14810253610089422,0.16022333063185215
0.6,0.12634496771451087,0.11773885464854539,0.12641875541582703,0.13962709296122194,0.1517407168969512
0.65,0.12318522184621543,0.11179847981967032,0.12031189523264767,0.13183364627882838,0.1439683840945363
0.7,0.1230378886340186,0.11073650930263103,0.11530578553676606,0.12687892121076583,0.1400179471448064
0.75,0.12985749973077326,0.11776675328426062,0.12142673668637873,0.13781980003416539,0.16791250130161642
0.8,0.13910620802640916,0.12767315579950808,0.13819739999622105,0.1615589773058891,0.20243292631953957

==> plot/results/trace.csv <==
threshold,collision
1.0,0.0
32.0,0.0
38.0,0.0
40.0,0.0
41.0,0.0
41.0,0.0
41.0,0.7005813953488372
51.0,0.0
47.0,0.0
44.0,0.0
43.0,0.0
42.0,0.0
42.0,0.0
42.0,0.0
42.0,0.0
42.0,0.0
42.0,0.0
42.0,0.0
42.0,0.0
42.0,0.0
42.0,0.0
42.0,0.0
42.0,0.0
42.0,0.0
42.0,0.0
42.0,0.0
42.0,0.0
42.0,0.0
42.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.5838509316770186
50.0,0.0
46.0,0.0
44.0,0.0
43.0,0.0
42.0,0.0
42.0,0.0
42.0,0.0
42.0,0.0
42.0,0.0
42.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.6533742331288344
50.0,0.0
46.0,0.0
44.0,0.0
43.0,0.0
42.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.509493670886076
50.0,0.0
46.0,0.0
44.0,0.0
43.0,0.0
42.0,0.0
42.0,0.0
42.0,0.0
42.0,0.0
42.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0
41.0,0.0


==> plot/theoretical_irsa/theoretical_throughput_bcsa_100.csv <==
load,throughput,error_rate
0.5,0.49774,0.0012064075808476704
0.5081632653061224,0.50612,0.0010303234064385097
0.5163265306122449,0.50754,0.0007052123670784929
0.5244897959183673,0.52374,0.00013333333333333334
0.5326530612244897,0.53304,0.001296738270934727
0.5408163265306123,0.53408,0.0020396884477529636
0.5489795918367347,0.55026,0.002694136699338011
0.5571428571428572,0.5518399999999999,0.0022790738937084267
0.5653061224489796,0.5609400000000001,0.004955835473158777
0.573469387755102,0.57414,0.0047380909337821735
0.5816326530612245,0.5774400000000001,0.008598063254255205
0.5897959183673469,0.5852,0.006180324459117095
0.5979591836734695,0.5941600000000001,0.011792542064675815
0.6061224489795919,0.5958600000000001,0.017058464165024198
0.6142857142857143,0.6051,0.013159794289246317
0.6224489795918368,0.60616,0.03384553222127622
0.6306122448979592,0.60972,0.030183535177179446
0.6387755102040816,0.61814,0.02996872196794417
0.6469387755102041,0.61722,0.03794243163346873
0.6551020408163266,0.6181199999999999,0.042712506275380056
0.6632653061224489,0.6351,0.036308262951292636
0.6714285714285715,0.6319400000000001,0.053061875052848914
0.6795918367346939,0.6266,0.07248492270021069
0.6877551020408164,0.6224,0.07942200177452753
0.6959183673469388,0.6258199999999999,0.08324207914719402
0.7040816326530612,0.61278,0.11980771014660309
0.7122448979591837,0.61178,0.12307673093351895
0.7204081632653061,0.614,0.13957972335599825
0.7285714285714286,0.5956199999999999,0.1676932903787752
0.736734693877551,0.5761000000000001,0.1948488569372308
0.7448979591836735,0.5783400000000001,0.20590167918852353
0.753061224489796,0.57486,0.2200153435830581
0.7612244897959184,0.54206,0.2760307791471285
0.7693877551020408,0.56366,0.24442828804150105
0.7775510204081633,0.53136,0.2923393212562734
0.7857142857142858,0.5316200000000001,0.29851834082163087
0.7938775510204081,0.5253,0.3101163224495783
0.8020408163265307,0.48972000000000004,0.3666792196883043
0.8102040816326531,0.47088,0.39826970332154404
0.8183673469387756,0.46546000000000004,0.408652744482755
0.826530612244898,0.4641,0.40634546995807214
0.8346938775510204,0.42418,0.4677454684951135
0.8428571428571429,0.4219200000000001,0.4777153018441994
0.8510204081632653,0.39003999999999994,0.5203508897436602
0.8591836734693878,0.3876,0.5239724199129633
0.8673469387755102,0.35772000000000004,0.5701162523682155
0.8755102040816327,0.34985999999999995,0.5779456777928181
0.8836734693877552,0.31912,0.6221881486855113
0.8918367346938776,0.29816,0.653543651390708
0.9,0.28854,0.6693477380309545


==> plot/theoretical_irsa/theoretical_throughput_bcsa_200.csv <==
load,throughput,error_rate
0.5,0.500648,0.00011172042546446692
0.5081632653061224,0.508866,0.0001395732852619844
0.5163265306122449,0.5173270000000001,0.00013827515994008235
0.5244897959183673,0.525537,8.780150551523995e-05
0.5326530612244897,0.5322680000000001,0.00012355714616794347
0.5408163265306123,0.540656,0.00014173329615079332
0.5489795918367347,0.549111,0.00016733767130610485
0.5571428571428572,0.5569900000000001,0.0001619395456467452
0.5653061224489796,0.564795,0.0001153767220714996
0.573469387755102,0.5729380000000001,0.00014100793912658538
0.5816326530612245,0.5818260000000001,8.586381756100737e-05
0.5897959183673469,0.5889909999999999,0.00017336621289799746
0.5979591836734695,0.598177,0.0006279030138923343
0.6061224489795919,0.606438,0.00041402198991037176
0.6142857142857143,0.614442,0.0009636072379514163
0.6224489795918368,0.621031,0.0005651299134589022
0.6306122448979592,0.628413,0.0015637665724215109
0.6387755102040816,0.635847,0.0029345475002480383
0.6469387755102041,0.642518,0.004878694351803162
0.6551020408163266,0.652076,0.003926082916566038
0.6632653061224489,0.6576850000000001,0.006509990829696826
0.6714285714285715,0.6646489999999999,0.009472115236258793
0.6795918367346939,0.669664,0.012608663710069414
0.6877551020408164,0.674946,0.016343546518743136
0.6959183673469388,0.6786549999999999,0.021774481408825107
0.7040816326530612,0.681417,0.029489257237398373
0.7122448979591837,0.682176,0.03741977767476308
0.7204081632653061,0.68388,0.04501454797493243
0.7285714285714286,0.676015,0.06734608367693189
0.736734693877551,0.674598,0.07573646102489572
0.7448979591836735,0.668364,0.09476808025042086
0.753061224489796,0.659329,0.11443996219798185
0.7612244897959184,0.654285,0.1281366225662809
0.7693877551020408,0.637176,0.15987565769288364
0.7775510204081633,0.6252,0.18338998589239217
0.7857142857142858,0.607112,0.21235017089877978
0.7938775510204081,0.581326,0.25160869522585233
0.8020408163265307,0.5628129999999999,0.28348367406790537
0.8102040816326531,0.546481,0.3085236026205581
0.8183673469387756,0.518787,0.3489943189407498
0.826530612244898,0.4934450000000001,0.38758292113273435
0.8346938775510204,0.47404300000000005,0.4163062547941273
0.8428571428571429,0.45289700000000005,0.4463320188814194
0.8510204081632653,0.421155,0.4892192871813486
0.8591836734693878,0.397718,0.5234490951890404
0.8673469387755102,0.371417,0.5585784873562638
0.8755102040816327,0.34893900000000005,0.5897039643465629
0.8836734693877552,0.33269,0.6121503991487937
0.8918367346938776,0.309949,0.6423788333658216
0.9,0.289684,0.6690650554797121


==> plot/theoretical_irsa/theoretical_throughput_bcsa_400.csv <==
load,throughput,error_rate
0.5,0.5002565,2.2675306484401916e-05
0.5081632653061224,0.5082395000000001,2.9690759269631368e-05
0.5163265306122449,0.517049,1.9874087277507747e-05
0.5244897959183673,0.524355,2.909912855436071e-05
0.5326530612244897,0.532751,1.6395918366098085e-05
0.5408163265306123,0.5400915,2.4870930253655832e-05
0.5489795918367347,0.548937,1.6763080316381786e-05
0.5571428571428572,0.5571915000000001,1.3531222113010994e-05
0.5653061224489796,0.5659930000000001,2.8055304187657825e-05
0.573469387755102,0.5736165000000001,2.0790478317708462e-05
0.5816326530612245,0.5814125,3.112688945615937e-05
0.5897959183673469,0.5897939999999999,4.1064178970960277e-05
0.5979591836734695,0.597666,2.7446771938252456e-05
0.6061224489795919,0.6065495000000001,1.9056178608869036e-05
0.6142857142857143,0.6137155000000001,2.7071823416228748e-05
0.6224489795918368,0.62151,3.137896865871256e-05
0.6306122448979592,0.6310379999999999,2.8624643808371587e-05
0.6387755102040816,0.638609,3.745765489095422e-05
0.6469387755102041,0.6471210000000001,3.8671754986708984e-05
0.6551020408163266,0.6562184999999999,2.7436479753623844e-05
0.6632653061224489,0.663551,0.00026152605673636706
0.6714285714285715,0.6698649999999999,0.0004439171287440309
0.6795918367346939,0.6798879999999999,3.994409549132284e-05
0.6877551020408164,0.6866525,0.0005949704194294317
0.6959183673469388,0.6947745,0.0015622415894236763
0.7040816326530612,0.70198,0.0024063347331644536
0.7122448979591837,0.7094524999999999,0.0031328006350855213
0.7204081632653061,0.7152904999999999,0.006076522986956247
0.7285714285714286,0.7224174999999999,0.008859312113395499
0.736734693877551,0.7243715000000001,0.015455805775095038
0.7448979591836735,0.727089,0.022347997981279576
0.753061224489796,0.7269479999999999,0.031591597723156235
0.7612244897959184,0.720676,0.049656989159994565
0.7693877551020408,0.7200975000000001,0.05917947408676054
0.7775510204081633,0.704588,0.08830511008759541
0.7857142857142858,0.6904515,0.11500793263432574
0.7938775510204081,0.6685125,0.15045891165949496
0.8020408163265307,0.6514989999999999,0.17828841097995188
0.8102040816326531,0.6234165,0.22055985718672505
0.8183673469387756,0.585359,0.2751050090238723
0.826530612244898,0.557658,0.31433597815068987
0.8346938775510204,0.5200110000000001,0.3664557668468401
0.8428571428571429,0.48292349999999995,0.4167994658673062
0.8510204081632653,0.4548,0.45466183957769873
0.8591836734693878,0.4157800000000001,0.5061752057250253
0.8673469387755102,0.375076,0.5595612737937854
0.8755102040816327,0.34984699999999996,0.5930336120661994
0.8836734693877552,0.31884850000000003,0.6332451285198413
0.8918367346938776,0.30052049999999997,0.6571800533277619
0.9,0.2746845,0.6901304745922504


==> plot/theoretical_irsa/theoretical_throughput_bcsa_600.csv <==
load,throughput,error_rate
0.5,0.499654,9.86764561758567e-06
0.5081632653061224,0.5071753333333333,1.782678535098718e-05
0.5163265306122449,0.5165350000000001,9.820129897034676e-06
0.5244897959183673,0.5246870000000001,1.3483657858683191e-05
0.5326530612244897,0.5325653333333332,1.1036338010269035e-05
0.5408163265306123,0.5414003333333333,1.1026760624192492e-05
0.5489795918367347,0.5489606666666667,1.0664769490522926e-05
0.5571428571428572,0.5570860000000001,3.545121312620003e-06
0.5653061224489796,0.5650886666666667,1.9381503626932116e-05
0.573469387755102,0.5731936666666666,1.2026155820016869e-05
0.5816326530612245,0.5813993333333333,7.212430395147157e-06
0.5897959183673469,0.590251,1.2791129211865574e-05
0.5979591836734695,0.5977796666666667,1.1882936564780639e-05
0.6061224489795919,0.6057633333333333,1.1439911506301981e-05
0.6142857142857143,0.6138266666666666,1.8470463695125294e-05
0.6224489795918368,0.6224466666666667,1.4566302110486002e-05
0.6306122448979592,0.6302059999999999,2.2463338036385682e-05
0.6387755102040816,0.6383163333333334,1.0673292397753734e-05
0.6469387755102041,0.6474486666666667,1.7139493401444338e-05
0.6551020408163266,0.6549860000000001,1.5064182774208124e-05
0.6632653061224489,0.6640959999999999,1.0814415874712832e-05
0.6714285714285715,0.6723,1.462264528290514e-05
0.6795918367346939,0.6804533333333332,1.0432945341650588e-05
0.6877551020408164,0.6882286666666667,8.890333053050079e-06
0.6959183673469388,0.6962663333333333,1.691504041309743e-05
0.7040816326530612,0.7044043333333333,0.00013146307105429421
0.7122448979591837,0.7118963333333334,0.00036392033491735215
0.7204081632653061,0.7204023333333333,0.0005582851667127539
0.7285714285714286,0.7274396666666667,0.0013328091675716429
0.736734693877551,0.7347573333333334,0.0022914225050322517
0.7448979591836735,0.7410356666666666,0.005003262273269058
0.753061224489796,0.7452633333333333,0.009279320618637463
0.7612244897959184,0.7480463333333334,0.0164651657117486
0.7693877551020408,0.749102,0.02461701874314304
0.7775510204081633,0.74137,0.04301585271525821
0.7857142857142858,0.737204,0.0582439540413942
0.7938775510204081,0.7181496666666666,0.09096033473293158
0.8020408163265307,0.7030463333333333,0.11779761586206232
0.8102040816326531,0.6722379999999999,0.1643934906309694
0.8183673469387756,0.6391303333333334,0.21185644233604817
0.826530612244898,0.5930353333333332,0.2750772299668004
0.8346938775510204,0.5539113333333333,0.32780267027793614
0.8428571428571429,0.504817,0.3929857505403686
0.8510204081632653,0.4633256666666667,0.4478663735205402
0.8591836734693878,0.4147013333333333,0.5106519794425217
0.8673469387755102,0.37082033333333336,0.5672151954860405
0.8755102040816327,0.341114,0.6052482432490988
0.8836734693877552,0.30742366666666665,0.6481916319056853
0.8918367346938776,0.282658,0.6797501047265792
0.9,0.25876033333333337,0.7102594556940579


==> plot/theoretical_irsa/theoretical_throughput_bcsa_800.csv <==
load,throughput,error_rate
0.5,0.5015525,0.0
0.5081632653061224,0.508615,1.4492753623188407e-05
0.5163265306122449,0.5146075,0.0
0.5244897959183673,0.5250250000000001,0.0
0.5326530612244897,0.5330575,0.0
0.5408163265306123,0.53969,1.4285714285714285e-05
0.5489795918367347,0.5497175,0.0
0.5571428571428572,0.5562024999999999,0.0
0.5653061224489796,0.5658125,0.0
0.573469387755102,0.57386,2.6542962448796036e-05
0.5816326530612245,0.581965,2.661395019473622e-05
0.5897959183673469,0.5880325000000001,1.3274336283185841e-05
0.5979591836734695,0.5959975,2.7534668315659288e-05
0.6061224489795919,0.6049800000000001,0.0
0.6142857142857143,0.6156849999999999,0.0
0.6224489795918368,0.62334,1.1881188118811881e-05
0.6306122448979592,0.6277525,1.1881188118811881e-05
0.6387755102040816,0.637085,1.1811023622047245e-05
0.6469387755102041,0.648355,0.0
0.6551020408163266,0.65475,1.1472275334608032e-05
0.6632653061224489,0.6636124999999999,0.0
0.6714285714285715,0.6727525,1.1257035647279549e-05
0.6795918367346939,0.6785675,1.092896174863388e-05
0.6877551020408164,0.6873299999999999,2.1583013081790303e-05
0.6959183673469388,0.6951475,1.1029411764705883e-05
0.7040816326530612,0.7035125000000001,0.0
0.7122448979591837,0.711115,0.0
0.7204081632653061,0.720765,0.0
0.7285714285714286,0.7271199999999999,0.0
0.736734693877551,0.736505,0.0
0.7448979591836735,0.7451375,0.0010849704367728399
0.753061224489796,0.7505575,0.001063780135351033
0.7612244897959184,0.7576475,0.004518581411530299
0.7693877551020408,0.7595424999999999,0.012626910011964195
0.7775510204081633,0.762205,0.018297670291709728
0.7857142857142858,0.7640750000000001,0.025993007354630133
0.7938775510204081,0.7481775,0.056284234251845186
0.8020408163265307,0.7320875000000001,0.08695172216493098
0.8102040816326531,0.7125625,0.11482875798198097
0.8183673469387756,0.65006,0.2034482870878125
0.826530612244898,0.6260875000000001,0.23666368496346024
0.8346938775510204,0.5839399999999999,0.29426859343980327
0.8428571428571429,0.51586,0.3813803008403024
0.8510204081632653,0.46356,0.4494886715024943
0.8591836734693878,0.4063575,0.5224830716693973
0.8673469387755102,0.37762749999999995,0.5591359348717558
0.8755102040816327,0.3397525,0.6076688969881486
0.8836734693877552,0.28558000000000006,0.6756008908927741
0.8918367346938776,0.275425,0.6893101374090045
0.9,0.25400749999999994,0.7162943632615711


==> plot/theoretical_throughput_bcsa.csv <==
load,throughput,error_rate
0.5,0.49999,2.9999999999999997e-05
0.5081632653061224,0.50747,8.866995073891627e-05
0.5163265306122449,0.5149999999999999,0.0
0.5244897959183673,0.5225,0.0
0.5326530612244897,0.5324899999999998,2.8169014084507043e-05
0.5408163265306123,0.53999,2.7777777777777776e-05
0.5489795918367347,0.5474900000000001,2.73972602739726e-05
0.5571428571428572,0.55498,5.405405405405406e-05
0.5653061224489796,0.5649899999999998,2.6548672566371683e-05
0.573469387755102,0.5724799999999998,5.2401746724890826e-05
0.5816326530612245,0.5799899999999999,2.586206896551724e-05
0.5897959183673469,0.5874900000000001,2.553191489361702e-05
0.5979591836734695,0.59749,2.510460251046025e-05
0.6061224489795919,0.6049900000000001,2.4793388429752065e-05
0.6142857142857143,0.61248,4.897959183673469e-05
0.6224489795918368,0.62,0.0
0.6306122448979592,0.62998,4.7619047619047614e-05
0.6387755102040816,0.6375,0.0
0.6469387755102041,0.6449799999999999,4.651162790697674e-05
0.6551020408163266,0.65498,4.580152671755725e-05
0.6632653061224489,0.6624899999999999,2.264150943396226e-05
0.6714285714285715,0.66998,4.477611940298507e-05
0.6795918367346939,0.6775000000000001,0.0
0.6877551020408164,0.68748,4.363636363636364e-05
0.6959183673469388,0.6949800000000002,4.3165467625899284e-05
0.7040816326530612,0.7024799999999999,4.270462633451957e-05
0.7122448979591837,0.7099500000000002,0.0001056338028169014
0.7204081632653061,0.71999,2.0833333333333333e-05
0.7285714285714286,0.72747,6.185567010309279e-05
0.736734693877551,0.735,0.0
0.7448979591836735,0.7424799999999998,4.0404040404040405e-05
0.753061224489796,0.7509349999999998,0.0020996677740863787
0.7612244897959184,0.7593349999999999,0.0009013157894736842
0.7693877551020408,0.76318,0.0053677524429967424
0.7775510204081633,0.763415,0.005605466237942122
0.7857142857142858,0.7666550000000001,0.02353503184713376
0.7938775510204081,0.76543,0.04452365930599369
0.8020408163265307,0.7417900000000001,0.068056249999999995
0.8102040816326531,0.7092400000000002,0.12508024691358025
0.8183673469387756,0.6790800000000001,0.17023853211009174
0.826530612244898,0.61858,0.25152727272727277
0.8346938775510204,0.56061,0.32824624624624626
0.8428571428571429,0.47154000000000007,0.44246884272997034
0.8510204081632653,0.413525,0.5159235294117648
0.8591836734693878,0.36873,0.5725889212827988
0.8673469387755102,0.313365,0.6405086705202311
0.8755102040816327,0.29087,0.6703599999999998
0.8836734693877552,0.26677999999999996,0.7005155807365439
0.8918367346938776,0.24717000000000003,0.7250898876404495
0.9,0.22875,0.7486111111111111


==> plot/theoretical_throughput_bcsa_0.95.csv <==
load,throughput,error_rate
0.5,0.467945,0.06911000000000002
0.5081632653061224,0.47416499999999995,0.07061083743842365
0.5163265306122449,0.48083000000000004,0.07120388349514561
0.5244897959183673,0.4873199999999999,0.07211483253588517
0.5326530612244897,0.496145,0.07296713615023476
0.5408163265306123,0.5016649999999999,0.07562037037037037
0.5489795918367347,0.50833,0.07610958904109588
0.5571428571428572,0.515875,0.075
0.5653061224489796,0.5242,0.07663716814159292
0.573469387755102,0.52994,0.07870742358078603
0.5816326530612245,0.53675,0.07887931034482759
0.5897959183673469,0.54274,0.08044255319148937
0.5979591836734695,0.5518249999999999,0.0806276150627615
0.6061224489795919,0.55774,0.0822479338842975
0.6142857142857143,0.56462,0.0822530612244898
0.6224489795918368,0.5703799999999999,0.08406451612903228
0.6306122448979592,0.579365,0.08434126984126983
0.6387755102040816,0.584535,0.08700392156862745
0.6469387755102041,0.592,0.08604651162790698
0.6551020408163266,0.60029,0.08734351145038168
0.6632653061224489,0.6072750000000001,0.08713207547169811
0.6714285714285715,0.61246,0.08961194029850747
0.6795918367346939,0.6186800000000001,0.09050922509225091
0.6877551020408164,0.6275649999999999,0.09081454545454545
0.6959183673469388,0.6338899999999998,0.09152517985611511
0.7040816326530612,0.63924,0.09360854092526691
0.7122448979591837,0.646915,0.09237323943661971
0.7204081632653061,0.6546150000000001,0.09428472222222223
0.7285714285714286,0.661535,0.09410996563573883
0.736734693877551,0.66699,0.09593197278911565
0.7448979591836735,0.673855,0.09581818181818182
0.753061224489796,0.6816800000000001,0.09743521594684385
0.7612244897959184,0.68808,0.09792105263157895
0.7693877551020408,0.68951,0.10487296416938113
0.7775510204081633,0.6961200000000001,0.10788424437299035
0.7857142857142858,0.6940850000000001,0.119
0.7938775510204081,0.685115,0.13865615141955834
0.8020408163265307,0.674975,0.15940625
0.8102040816326531,0.644465,0.20745061728395062
0.8183673469387756,0.603755,0.26451987767584095
0.826530612244898,0.55212,0.3337939393939394
0.8346938775510204,0.48227,0.4236996996996997
0.8428571428571429,0.41845,0.5062908011869437
0.8510204081632653,0.38564499999999996,0.5492411764705882
0.8591836734693878,0.34847999999999996,0.5965247813411079
0.8673469387755102,0.31132499999999996,0.6429768786127168
0.8755102040816327,0.269055,0.6953657142857143
0.8836734693877552,0.25577500000000003,0.7130028328611897
0.8918367346938776,0.23727499999999999,0.7362078651685392
0.9,0.223765,0.7541500000000001


==> plot/theoretical_throughput_bcsa_0.97.csv <==
load,throughput,error_rate
0.5,0.480025,0.03996
0.5081632653061224,0.487685,0.039054187192118235
0.5163265306122449,0.494145,0.04049514563106795
0.5244897959183673,0.500895,0.04134928229665072
0.5326530612244897,0.5100750000000001,0.042112676056338026
0.5408163265306123,0.51736,0.04192592592592592
0.5489795918367347,0.52373,0.043424657534246576
0.5571428571428572,0.53014,0.0448018018018018
0.5653061224489796,0.54001,0.044256637168141585
0.573469387755102,0.54661,0.045231441048034934
0.5816326530612245,0.5538,0.045172413793103446
0.5897959183673469,0.5602449999999999,0.04641702127659574
0.5979591836734695,0.56928,0.04723012552301255
0.6061224489795919,0.576385,0.047305785123966944
0.6142857142857143,0.58275,0.04857142857142857
0.6224489795918368,0.59017,0.04812903225806451
0.6306122448979592,0.598535,0.04998412698412697
0.6387755102040816,0.6058,0.049741176470588226
0.6469387755102041,0.6120450000000001,0.05109302325581395
0.6551020408163266,0.62168,0.05087786259541984
0.6632653061224489,0.6280899999999999,0.05195471698113206
0.6714285714285715,0.63495,0.05231343283582089
0.6795918367346939,0.6421399999999999,0.05219926199261992
0.6877551020408164,0.649925,0.054683636363636365
0.6959183673469388,0.657415,0.05407913669064749
0.7040816326530612,0.664655,0.053871886120996436
0.7122448979591837,0.6708500000000001,0.05515492957746479
0.7204081632653061,0.6800849999999999,0.05545833333333334
0.7285714285714286,0.6857049999999999,0.05745704467353952
0.736734693877551,0.693415,0.05659863945578231
0.7448979591836735,0.700195,0.05697643097643097
0.753061224489796,0.7077950000000001,0.05942857142857142
0.7612244897959184,0.7136099999999999,0.061065789473684205
0.7693877551020408,0.720635,0.06109446254071662
0.7775510204081633,0.7257100000000001,0.06666881028938908
0.7857142857142858,0.71547,0.08875796178343949
0.7938775510204081,0.71183,0.10205047318611986
0.8020408163265307,0.69686,0.12933749999999997
0.8102040816326531,0.67316,0.16959876543209876
0.8183673469387756,0.626975,0.2340795107033639
0.826530612244898,0.56826,0.31260000000000004
0.8346938775510204,0.5330699999999999,0.3613453453453454
0.8428571428571429,0.44699,0.4716320474777448
0.8510204081632653,0.39840499999999995,0.5337058823529413
0.8591836734693878,0.34633,0.5987463556851312
0.8673469387755102,0.300215,0.6557225433526012
0.8755102040816327,0.27635000000000004,0.6869657142857143
0.8836734693877552,0.25089,0.7185382436260622
0.8918367346938776,0.242125,0.7307528089887639
0.9,0.22172500000000003,0.7564166666666667


==> plot/theoretical_throughput_lambda3.csv <==
load,throughput,error_rate
0.5,0.49999,2.9999999999999997e-05
0.5081632653061224,0.5074850000000001,3.940886699507389e-05
0.5163265306122449,0.51499,2.912621359223301e-05
0.5244897959183673,0.52249,2.8708133971291868e-05
0.5326530612244897,0.5324899999999998,2.8169014084507043e-05
0.5408163265306123,0.54,0.0
0.5489795918367347,0.5475000000000001,0.0
0.5571428571428572,0.555,0.0
0.5653061224489796,0.5649899999999998,2.6548672566371683e-05
0.573469387755102,0.5724899999999999,2.6200873362445413e-05
0.5816326530612245,0.5799899999999999,2.586206896551724e-05
0.5897959183673469,0.5874900000000001,2.553191489361702e-05
0.5979591836734695,0.5975,0.0
0.6061224489795919,0.6050000000000001,0.0
0.6142857142857143,0.61249,2.4489795918367345e-05
0.6224489795918368,0.6199799999999999,4.838709677419355e-05
0.6306122448979592,0.62997,7.142857142857142e-05
0.6387755102040816,0.63749,2.3529411764705884e-05
0.6469387755102041,0.6449899999999998,2.325581395348837e-05
0.6551020408163266,0.6549550000000001,9.16030534351145e-05
0.6632653061224489,0.6624999999999999,0.0
0.6714285714285715,0.6700000000000002,0.0
0.6795918367346939,0.6775000000000001,0.0
0.6877551020408164,0.68748,4.363636363636364e-05
0.6959183673469388,0.6949900000000001,2.1582733812949642e-05
0.7040816326530612,0.7024799999999999,4.270462633451957e-05
0.7122448979591837,0.7099900000000001,2.112676056338028e-05
0.7204081632653061,0.7190650000000001,0.0013125
0.7285714285714286,0.7270049999999999,0.0007010309278350516
0.736734693877551,0.7337149999999999,0.0018027210884353742
0.7448979591836735,0.7407249999999999,0.0024175084175084177
0.753061224489796,0.7487449999999999,0.005056478405315614
0.7612244897959184,0.74896,0.014651315789473684
0.7693877551020408,0.748855,0.0244885993485342
0.7775510204081633,0.737945,0.051247588424437295
0.7857142857142858,0.7185549999999999,0.0852547770700637
0.7938775510204081,0.68676,0.13435331230283912
0.8020408163265307,0.646885,0.19263125
0.8102040816326531,0.5801900000000001,0.28552469135802466
0.8183673469387756,0.518415,0.3680733944954129
0.826530612244898,0.483925,0.41584848484848486
0.8346938775510204,0.429075,0.48732732732732736
0.8428571428571429,0.38562,0.5451454005934718
0.8510204081632653,0.362435,0.5764882352941176
0.8591836734693878,0.34773000000000004,0.597399416909621
0.8673469387755102,0.33311,0.6177919075144509
0.8755102040816327,0.31436000000000003,0.6435885714285714
0.8836734693877552,0.303545,0.658872521246459
0.8918367346938776,0.29475999999999997,0.6716179775280899
0.9,0.28307,0.6882555555555555


==> plot/theoretical_throughput_lambda3_0.95.csv <==
load,throughput,error_rate
0.5,0.473925,0.052180000000000004
0.5081632653061224,0.48049,0.05324137931034483
0.5163265306122449,0.48642499999999994,0.05549514563106795
0.5244897959183673,0.49415,0.054267942583732055
0.5326530612244897,0.502535,0.05629107981220657
0.5408163265306123,0.5081950000000001,0.05889814814814814
0.5489795918367347,0.51579,0.05791780821917809
0.5571428571428572,0.522375,0.05881981981981982
0.5653061224489796,0.531635,0.05905309734513274
0.573469387755102,0.5384200000000001,0.05952838427947599
0.5816326530612245,0.54427,0.061603448275862074
0.5897959183673469,0.5507850000000001,0.06249361702127659
0.5979591836734695,0.559955,0.06283682008368201
0.6061224489795919,0.5672,0.062495867768595045
0.6142857142857143,0.572345,0.0655673469387755
0.6224489795918368,0.5799200000000001,0.06466935483870967
0.6306122448979592,0.5882800000000001,0.06623015873015872
0.6387755102040816,0.5946950000000001,0.0671529411764706
0.6469387755102041,0.60114,0.068
0.6551020408163266,0.610495,0.0679618320610687
0.6632653061224489,0.61686,0.0689132075471698
0.6714285714285715,0.6226600000000001,0.07067164179104478
0.6795918367346939,0.6294549999999999,0.07091512915129153
0.6877551020408164,0.63836,0.07147636363636364
0.6959183673469388,0.643905,0.07354676258992805
0.7040816326530612,0.6510799999999999,0.07320284697508897
0.7122448979591837,0.657635,0.0737605633802817
0.7204081632653061,0.66563,0.07554166666666666
0.7285714285714286,0.672245,0.07597938144329897
0.736734693877551,0.67845,0.0769455782312925
0.7448979591836735,0.683095,0.08005387205387206
0.753061224489796,0.686915,0.08724916943521593
0.7612244897959184,0.691685,0.09000657894736842
0.7693877551020408,0.6910350000000001,0.09982410423452771
0.7775510204081633,0.6725450000000001,0.1354790996784566
0.7857142857142858,0.66712,0.1507452229299363
0.7938775510204081,0.632545,0.20276971608832806
0.8020408163265307,0.592,0.26136875
0.8102040816326531,0.5415849999999999,0.3332098765432099
0.8183673469387756,0.50326,0.38650152905198776
0.826530612244898,0.453165,0.45318181818181813
0.8346938775510204,0.413615,0.5058498498498498
0.8428571428571429,0.37534,0.5573471810089021
0.8510204081632653,0.358735,0.5807941176470588
0.8591836734693878,0.34180999999999995,0.6042798833819243
0.8673469387755102,0.3225,0.6300520231213873
0.8755102040816327,0.30538,0.6538514285714285
0.8836734693877552,0.294555,0.6690594900849858
0.8918367346938776,0.28626,0.6811685393258426
0.9,0.27372,0.6986444444444445


==> plot/theoretical_throughput_lambda3_0.97.csv <==
load,throughput,error_rate
0.5,0.48371,0.03758
0.5081632653061224,0.49126,0.03691625615763547
0.5163265306122449,0.49818499999999993,0.03750485436893203
0.5244897959183673,0.5045299999999999,0.03917703349282297
0.5326530612244897,0.5145899999999999,0.038328638497652584
0.5408163265306123,0.5214500000000001,0.03898148148148148
0.5489795918367347,0.527965,0.04024657534246574
0.5571428571428572,0.53503,0.04047747747747748
0.5653061224489796,0.5440550000000001,0.04149557522123894
0.573469387755102,0.5517650000000001,0.040585152838427944
0.5816326530612245,0.558425,0.041508620689655176
0.5897959183673469,0.565515,0.041676595744680855
0.5979591836734695,0.5741700000000001,0.04323012552301255
0.6061224489795919,0.5818150000000001,0.04245454545454545
0.6142857142857143,0.588095,0.043926530612244906
0.6224489795918368,0.595215,0.04400806451612903
0.6306122448979592,0.60449,0.04446031746031746
0.6387755102040816,0.6109199999999999,0.0456156862745098
0.6469387755102041,0.61873,0.0446046511627907
0.6551020408163266,0.626965,0.04661832061068702
0.6632653061224489,0.634345,0.046264150943396226
0.6714285714285715,0.6416900000000001,0.04598507462686567
0.6795918367346939,0.6482749999999999,0.046826568265682655
0.6877551020408164,0.65724,0.04765090909090909
0.6959183673469388,0.6645650000000001,0.04738848920863309
0.7040816326530612,0.671555,0.04760854092526691
0.7122448979591837,0.67879,0.047478873239436614
0.7204081632653061,0.6864300000000001,0.05009722222222223
0.7285714285714286,0.69386,0.049676975945017174
0.736734693877551,0.6992,0.05210884353741496
0.7448979591836735,0.705865,0.052707070707070716
0.753061224489796,0.709285,0.06075083056478405
0.7612244897959184,0.710005,0.06907236842105263
0.7693877551020408,0.70862,0.07997394136807819
0.7775510204081633,0.69736,0.10628938906752411
0.7857142857142858,0.6779149999999999,0.1395987261146497
0.7938775510204081,0.6578050000000001,0.1731167192429022
0.8020408163265307,0.6072799999999999,0.24402499999999996
0.8102040816326531,0.5677000000000001,0.3022222222222222
0.8183673469387756,0.5101100000000001,0.37907033639143733
0.826530612244898,0.467725,0.43609090909090914
0.8346938775510204,0.43982,0.4746906906906907
0.8428571428571429,0.38703,0.5435845697329377
0.8510204081632653,0.36238,0.5766117647058824
0.8591836734693878,0.3475,0.597667638483965
0.8673469387755102,0.326775,0.6251156069364163
0.8755102040816327,0.31125,0.6471428571428571
0.8836734693877552,0.30015000000000003,0.6627195467422096
0.8918367346938776,0.28825,0.678932584269663
0.9,0.27255,0.6999444444444445


==> plot/tru_12_slot.txt <==
2.000000e-01 2.001298e-01 1.998159e-01
2.411765e-01 2.411886e-01 2.411776e-01
2.823529e-01 2.822558e-01 2.824809e-01
3.235294e-01 3.233800e-01 3.233471e-01
3.647059e-01 3.646178e-01 3.648712e-01
4.058824e-01 4.059753e-01 4.055971e-01
4.470588e-01 4.467848e-01 4.474659e-01
4.882353e-01 4.878635e-01 4.881049e-01
5.294118e-01 5.290183e-01 5.274404e-01
5.705882e-01 5.686884e-01 5.633924e-01
6.117647e-01 6.051692e-01 5.846152e-01
6.529412e-01 6.319407e-01 5.814301e-01
6.941176e-01 6.381997e-01 5.433011e-01
7.352941e-01 6.140716e-01 4.722971e-01
7.764706e-01 5.580450e-01 3.803572e-01
8.176471e-01 4.768922e-01 2.942092e-01
8.588235e-01 3.837070e-01 2.220206e-01
9.000000e-01 2.983150e-01 1.697124e-01


==> plot/tru_82_slot_irregular.txt <==
2.000000e-01 2.000071e-01 
2.411765e-01 2.411592e-01 
2.823529e-01 2.822945e-01 
3.235294e-01 3.234964e-01 
3.647059e-01 3.648183e-01 
4.058824e-01 4.058241e-01 
4.470588e-01 4.470244e-01 
4.882353e-01 4.880785e-01 
5.294118e-01 5.294102e-01 
5.705882e-01 5.706171e-01 
6.117647e-01 6.118122e-01 
6.529412e-01 6.527873e-01 
6.941176e-01 6.941289e-01 
7.352941e-01 7.344004e-01
7.430000e-01 7.411487e-01
7.570000e-01 7.514581e-01
7.764706e-01 7.549890e-01 
7.900000e-01 7.443696e-01
8.176471e-01 6.601920e-01 
8.588235e-01 4.318588e-01 
9.000000e-01 2.603737e-01 


==> plot/tru_82_slot_regular.txt <==
2.000000e-01 2.000791e-01
2.411765e-01 2.411843e-01
2.823529e-01 2.823464e-01
3.235294e-01 3.235622e-01
3.647059e-01 3.648123e-01
4.058824e-01 4.057382e-01
4.470588e-01 4.470107e-01
4.882353e-01 4.882862e-01
5.294118e-01 5.295116e-01
5.705882e-01 5.705227e-01
6.117647e-01 6.118987e-01
6.529412e-01 6.526991e-01
6.941176e-01 6.866811e-01
7.050000e-01 6.888572e-01
7.150000e-01 6.811907e-01
7.352941e-01 6.393910e-01
7.764706e-01 4.334508e-01
8.176471e-01 2.508457e-01
8.588235e-01 1.795403e-01
9.000000e-01 1.448144e-01

